Multiscalar Critical Models with Localised Cubic Interactions

Interface localised interactions are studied for multiscalar universality classes accessible with the perturbative $\varepsilon$ expansion in $4-\varepsilon$ dimensions. The associated beta functions at one loop and partially at two loops are derived, and a wide variety of interface conformal field theories (CFTs) is found, even in cases where the bulk universality class is free or as simple as the Wilson-Fisher description of the $O(N)$ model. For up to three scalar fields in the bulk, interface fixed points are classified for all bulk universality classes encountered in this case. Numerical results are obtained for interface CFTs that exist for larger numbers of multiscalar fields. Our analytic and numerical results indicate the existence of a vast space of interface CFTs, much larger than the space of defect CFTs found for line and surface defect deformations of multiscalar models in $4-\varepsilon$ dimensions. In this vast space, stable interfaces found for free and $O(N)$ bulks belong to the $F_4$ family, with global symmetries $SO(3), SU(3), Sp(6)$ and $F_4$, realised with $N=5,8,16,24$ scalar fields, respectively.

==> Data/B3.dat <==
1.5652000000000001	0.1391
3.153	0.37720000000000004
3.242	1.1784000000000001
3.5151000000000003	0.2
3.8128	1.0632000000000001
3.9508	2.7339
4.	0.
4.0567	0.9064000000000001
4.064900000000001	1.0211000000000001
4.1977	1.8209000000000002
4.3628	1.7113
4.3682	1.073
4.4154	1.6658000000000002
4.6101	2.5405
4.7554	2.4035
4.8298000000000005	7.5922
5.0071	7.1291
5.022	7.0846
5.1195	1.6451
5.3959	2.9045
5.6296	2.6667
5.8115000000000006	8.546000000000001
6.0861	2.7389
6.657	3.1942000000000004
7.1355	4.7822000000000005
7.6863	4.145700000000001

==> Data/B5.dat <==
0.	0.
0.9319000000000001	0.0386
2.7451000000000003	0.0106
2.8338	0.020200000000000003
2.8566000000000003	0.020300000000000002
2.8715	0.0148
2.8964000000000003	0.0122
2.9912	0.016900000000000002
3.0732	0.0109
3.0758	0.033100000000000004
3.3146	0.1515
3.4444000000000004	0.0005
3.4579	0.013800000000000002
3.5158	0.021500000000000002
3.6669	0.
3.6842	0.0614
3.8035	0.061900000000000004
4.0664	0.031400000000000004
4.0843	0.0349
4.121300000000001	0.032100000000000004
4.135800000000001	0.0038
4.4585	0.1143
4.4616	0.1143
4.4744	0.11670000000000001
4.4836	0.014
4.5589	0.0613
4.660200000000001	0.0703
4.6717	0.023
4.8329	0.2116
4.8611	0.024800000000000003
4.901800000000001	0.22560000000000002
4.9191	0.1482
4.9555	0.1431
4.964700000000001	0.0298
5.0555	0.25170000000000003
5.074	0.25620000000000004
5.0741000000000005	0.0043
5.0883	0.10690000000000001
5.1311	0.27540000000000003
5.1395	0.14500000000000002
5.1604	0.2753
5.205	0.09190000000000001
5.208200000000001	0.095
5.2118	0.09240000000000001
5.2264	0.0205
5.2645	0.042300000000000004
5.2744	0.0606
5.3325000000000005	0.0646
5.3845	0.0597
5.417000000000001	0.025
5.423100000000001	0.0507
5.519900000000001	0.3165
5.591600000000001	0.2218
5.6466	0.0526
5.6532	0.0921
5.6685	0.0111
5.6705000000000005	0.4339
5.708	0.5281
5.8045	0.1327
5.809	0.0322
5.8207	0.4315
5.823300000000001	0.37970000000000004
5.9246	0.3907
5.9382	0.5087
5.9688	0.0476
5.9812	0.059500000000000004
6.0059000000000005	0.059800000000000006
6.085100000000001	0.0548
6.0979	0.053500000000000006
6.2302	0.0412
6.380400000000001	0.2484
6.4139	0.3024
6.427300000000001	0.0375
6.4284	0.0711
6.4419	0.2595
6.4461	0.0655
6.447100000000001	0.2616
6.5147	0.5781000000000001
6.536700000000001	0.3312
6.5680000000000005	0.040600000000000004
6.5869	0.2646
6.6009	0.0257
6.6018	0.76
6.633100000000001	0.0006000000000000001
6.659800000000001	0.0037
6.665500000000001	0.5406000000000001
6.6969	0.0505
6.7087	0.0229
6.7115	0.2364
6.7128000000000005	0.1328
6.7178	0.8266
6.722700000000001	0.0697
6.738700000000001	0.1705
6.747400000000001	0.1761
6.7567	0.4766
6.7659	0.0132
6.7698	0.6079
6.7723	0.6092000000000001
6.7763	0.609
6.7894000000000005	0.8333
6.800800000000001	0.043000000000000003
6.813700000000001	0.49860000000000004
6.8152	0.7724000000000001
6.833200000000001	0.3582
6.847700000000001	0.5504
6.8479	0.5035000000000001
6.8638	0.4164
6.8661	0.47600000000000003
6.8848	0.7921
6.8921	0.8843000000000001
6.8967	0.794
6.898700000000001	0.6343
6.9035	0.6195
6.938400000000001	0.7090000000000001
6.9453000000000005	0.8849
6.964300000000001	0.5336000000000001
6.990200000000001	0.020900000000000002
7.0448	0.549
7.051	0.08420000000000001
7.0661000000000005	0.5465
7.0765	0.529
7.095400000000001	0.066
7.0983	0.12240000000000001
7.1631	0.8311000000000001
7.1738	0.6237
7.1973	0.5458000000000001
7.208200000000001	0.7584000000000001
7.2195	0.7861
7.2833000000000006	0.6952
7.2957	1.065
7.3035000000000005	0.45080000000000003
7.306900000000001	0.9705
7.3352	0.7509
7.340400000000001	0.6633
7.3559	0.5556
7.3634	0.5832
7.373900000000001	0.2684
7.3887	0.1015
7.413200000000001	0.7222000000000001
7.4168	0.0151
7.4169	0.6446000000000001
7.425800000000001	0.6706000000000001
7.437600000000001	0.48800000000000004
7.4434000000000005	0.8341000000000001
7.4463	4.165
7.449800000000001	1.079
7.457800000000001	0.2102
7.4622	0.8638
7.4674000000000005	0.7965
7.4695	0.508
7.4712000000000005	0.1699
7.4815000000000005	0.6604
7.4843	0.6774
7.4905	0.8789
7.4942	0.49200000000000005
7.500100000000001	0.8603000000000001
7.5194	0.8024
7.5234000000000005	0.4797
7.5328	0.8053
7.5368	0.6267
7.545100000000001	0.5409
7.546200000000001	0.046200000000000005
7.548	1.0574000000000001
7.552700000000001	0.009300000000000001
7.5558000000000005	0.528
7.5585	1.0452000000000001
7.559900000000001	0.5377000000000001
7.5699000000000005	1.1377000000000002
7.571000000000001	0.5333
7.578600000000001	1.0494
7.5966000000000005	1.1272
7.6012	0.0631
7.6181	0.9671000000000001
7.6604	1.0761
7.660900000000001	0.9409000000000001
7.668500000000001	0.9081
7.675000000000001	1.0698
7.6783	0.7627
7.715000000000001	0.9282
7.7174000000000005	0.9515
7.732900000000001	0.5806
7.756200000000001	0.9279000000000001
7.780900000000001	0.7927000000000001
7.7936000000000005	1.1303
7.8083	1.0816000000000001
7.8386000000000005	1.0895000000000001
7.8407	1.0416
7.8566	0.6078
7.881900000000001	0.5136000000000001
7.8891	1.1917
7.8897	1.1201
7.9030000000000005	1.1893
7.9133000000000004	0.7697
7.9385	1.0535
7.9413	1.2503
7.9447	0.7768
7.962000000000001	0.7209
7.974600000000001	0.012400000000000001
8.065900000000001	1.3623
8.068200000000001	0.7384000000000001
8.084100000000001	0.5542
8.1156	1.2753
8.1194	0.616
8.1235	0.7522000000000001
8.1279	0.9071
8.128400000000001	1.2801
8.1557	1.3427
8.1659	0.539
8.1838	1.097
8.215	4.0819
8.221300000000001	1.1195000000000002
8.232000000000001	1.3808
8.2348	1.1138000000000001
8.244	0.0223
8.244200000000001	4.0199
8.2545	0.6187
8.264000000000001	1.0257
8.318900000000001	0.8008000000000001
8.3203	1.1574
8.3701	1.2774
8.3881	1.4021000000000001
8.411200000000001	1.3944
8.4217	1.1915
8.4375	2.5787
8.456100000000001	0.7785000000000001
8.4604	1.1993
8.4651	0.8462000000000001
8.4686	4.0827
8.480500000000001	1.1626
8.4807	1.3847
8.499	1.0879
8.5016	1.284
8.506400000000001	1.4237
8.5065	1.3911
8.5134	1.1894
8.542900000000001	4.0481
8.565100000000001	1.3879000000000001
8.59	1.3874
8.5914	1.2282
8.592	1.3919000000000001
8.5967	1.3031000000000001
8.676400000000001	1.3862
8.6806	0.7449
8.6887	1.3789
8.7035	0.9486
8.7035	1.3863
8.7249	1.5418
8.7308	2.5844
8.7421	1.2903
8.7428	1.2391
8.763	1.3996000000000002
8.7636	2.3698
8.7841	0.7256
8.803	1.4725000000000001
8.8085	2.8897
8.8172	1.2564
8.827	4.3347
8.8317	1.7841
8.838000000000001	1.3392000000000002
8.8536	0.13190000000000002
8.8571	0.8511000000000001
8.872200000000001	0.8264
8.876000000000001	1.4824000000000002
8.9334	1.9928000000000001
8.9549	2.7636000000000003
8.9589	1.0035
8.9633	1.3351
8.966700000000001	0.022500000000000003
9.0077	1.0744
9.013	0.7717
9.026900000000001	1.4972
9.033900000000001	2.0897
9.039900000000001	4.6691
9.086	4.2986
9.116100000000001	1.4314
9.1308	1.4914
9.1315	4.5583
9.2006	1.2746
9.2262	0.004
9.234200000000001	4.5464
9.2934	1.5476
9.2993	1.304
9.300600000000001	4.6231
9.3049	1.5383
9.403400000000001	1.5889
9.446900000000001	1.6509
9.47	4.1824
9.4951	4.3295
9.507900000000001	2.4982
9.5238	5.4872000000000005
9.5283	1.8230000000000002
9.5448	2.1852
9.5736	4.6622
9.5759	1.6022
9.655000000000001	5.5072
9.6735	4.4087000000000005
9.676	4.2634
9.7325	4.1772
9.7599	2.9921
9.7934	4.0092
9.814400000000001	4.6142
9.826400000000001	0.9247000000000001
9.8384	1.4081000000000001
9.881	4.7216000000000005
9.8818	4.8616
9.8834	5.2195
9.8899	2.5684
9.8984	2.4549000000000003
9.927	4.2399000000000004
9.93	1.3719000000000001
9.9506	5.146100000000001
9.9562	1.1915
9.979000000000001	5.197900000000001
9.9932	2.1727000000000003
10.019400000000001	1.6261
10.021	4.6294
10.0312	1.8214000000000001
10.0403	4.7893
10.0487	2.3067
10.0526	4.1642
10.0962	4.3086
10.1023	0.0285
10.102400000000001	4.6592
10.1075	4.2546
10.1287	4.2015
10.1361	0.035
10.141	2.6482
10.1631	2.0903
10.1639	5.066
10.1797	1.4194
10.182	4.6593
10.2034	2.5631
10.215	2.7301
10.2378	4.746700000000001
10.2542	4.021100000000001
10.2573	4.869000000000001
10.267800000000001	4.7282
10.284500000000001	2.6711
10.2918	5.3079
10.3255	6.258100000000001
10.326500000000001	5.0719
10.3351	5.3887
10.3439	1.9708
10.348500000000001	2.6039000000000003
10.3687	5.111400000000001
10.372900000000001	3.0062
10.383600000000001	2.3297000000000003
10.406500000000001	4.7821
10.4216	4.8468
10.424100000000001	4.3852
10.426	4.3779
10.439	2.9828
10.4708	1.8365
10.4847	5.3049
10.503400000000001	0.015000000000000001
10.5068	3.5330000000000004
10.507200000000001	4.6529
10.5159	4.3636
10.5638	2.2978
10.6112	4.4853000000000005
10.6135	5.000100000000001
10.6218	3.0041
10.6225	5.0189
10.6439	2.791
10.6462	3.1517
10.6735	2.3553
10.6774	3.5681000000000003
10.6823	4.274500000000001
10.7127	3.1431
10.7177	3.4935
10.720600000000001	3.2389
10.7345	2.5723000000000003
10.7356	0.015000000000000001
10.735800000000001	6.9748
10.7437	0.006500000000000001
10.7604	5.2298
10.7715	5.3198
10.7774	2.4099
10.783100000000001	7.1142
10.783900000000001	5.2222
10.7992	4.2067000000000005
10.8049	2.5165
10.8259	2.9949000000000003
10.8521	3.2685
10.8651	3.585
10.8657	3.382
10.870700000000001	3.8443
10.8886	3.2932
10.889700000000001	3.5864000000000003
10.895000000000001	3.8039
10.8987	2.2893
10.9158	2.2353
10.9227	2.9529
10.930900000000001	6.2611
10.933100000000001	3.6597000000000004
10.939	2.1661
10.9425	3.5605
10.949	4.4076
10.964400000000001	5.2239
10.968	4.4236
10.9699	3.212
10.9734	2.6449000000000003
10.9803	5.269900000000001
10.9852	3.0774000000000004
10.986600000000001	2.8664
10.9902	2.6289000000000002
10.991100000000001	4.4257
10.995600000000001	3.1284
10.9963	6.1534
11.001100000000001	3.0026
11.0022	4.0059000000000005
11.023900000000001	3.4955000000000003
11.0371	3.861
11.0417	2.6977
11.0495	4.8371
11.1083	2.1697
11.108600000000001	2.8452
11.1279	5.2795000000000005
11.132	2.3229
11.134	2.5856000000000003
11.1377	3.8033
11.1438	3.732
11.1454	2.3692
11.148100000000001	2.7475
11.1503	3.1316
11.1506	5.311100000000001
11.1513	3.0172000000000003
11.1561	2.0437000000000003
11.1602	4.3038
11.1696	2.7576
11.1796	3.7073
11.18	6.6119
11.1826	6.0182
11.1906	6.5372
11.192300000000001	3.6433
11.199900000000001	3.5939
11.204	2.9631000000000003
11.2065	3.3403
11.2142	5.2403
11.215300000000001	2.5241000000000002
11.2208	2.7471
11.2219	3.9126000000000003
11.2279	3.2395
11.2347	2.6638
11.235000000000001	3.3967
11.2406	2.5403000000000002
11.246500000000001	3.6637
11.2529	6.5953
11.2635	3.4825000000000004
11.2668	5.7330000000000005
11.2733	5.176
11.2774	3.7251000000000003
11.2781	3.1422000000000003
11.2802	3.1383
11.289800000000001	3.4052000000000002
11.2947	2.2637
11.2947	2.9744
11.296700000000001	3.4389000000000003
11.2973	2.7646
11.3095	2.7694
11.3114	3.1493
11.321900000000001	5.9446
11.3283	4.0774
11.3317	3.8907000000000003
11.336400000000001	4.0721
11.3408	2.9386
11.3422	1.7712
11.353900000000001	3.7084
11.354000000000001	3.7310000000000003
11.363900000000001	3.3396000000000003
11.369	2.4212000000000002
11.3719	2.341
11.3789	4.6799
11.379900000000001	4.0403
11.3858	3.8071
11.393500000000001	2.7343
11.3969	3.0427
11.398100000000001	2.8503000000000003
11.4047	4.790500000000001
11.409	3.1912000000000003
11.420900000000001	2.5617
11.4269	3.8775000000000004
11.4305	7.0792
11.431000000000001	4.8259
11.4321	3.4792
11.4367	3.7028000000000003
11.4406	3.2436000000000003
11.4472	7.221500000000001
11.452200000000001	3.9133
11.4647	3.5714
11.4741	3.5684
11.495800000000001	2.8499000000000003
11.497200000000001	2.9949000000000003
11.497900000000001	3.5277000000000003
11.5015	2.5385
11.5065	4.742500000000001
11.5222	4.2219
11.529300000000001	1.9369
11.5295	3.8093000000000004
11.531600000000001	3.4884
11.533800000000001	2.5935
11.5411	2.7288
11.5465	3.6968
11.5486	6.6986
11.5615	3.8846000000000003
11.5649	3.5069000000000004
11.5668	2.834
11.573	3.0603000000000002
11.574	2.1588000000000003
11.5782	6.5753
11.583300000000001	3.1938
11.5838	3.9893
11.5844	5.6197
11.5859	3.5312
11.5912	5.8005
11.6036	5.1382
11.611500000000001	6.5385
11.6135	3.3903000000000003
11.613900000000001	3.0937
11.6243	3.4608000000000003
11.6274	6.437200000000001
11.634300000000001	3.629
11.6395	6.5994
11.6418	5.4343
11.6423	3.2884
11.645100000000001	2.6300000000000003
11.6485	4.3551
11.6531	6.6326
11.654300000000001	3.1606
11.656500000000001	2.5828
11.6594	6.595400000000001
11.6622	3.2837
11.6714	3.0778000000000003
11.6715	6.7892
11.676300000000001	2.9734000000000003
11.6789	4.0921
11.689300000000001	4.168200000000001
11.7017	3.5553000000000003
11.706800000000001	3.5538000000000003
11.712800000000001	6.0978
11.7179	3.0940000000000003
11.726700000000001	7.0529
11.7268	3.5038
11.729700000000001	3.4006000000000003
11.744200000000001	2.8021000000000003
11.7443	2.2306
11.7521	3.1522
11.7529	3.1391
11.769200000000001	3.8477
11.7714	3.4144
11.782	3.467
11.783000000000001	6.2391000000000005
11.7843	6.3876
11.785	2.9362
11.7879	3.6784000000000003
11.8008	4.3693
11.802900000000001	2.8726000000000003
11.81	3.087
11.8198	4.0212
11.824100000000001	3.463
11.825700000000001	3.5857
11.840100000000001	3.9184
11.856200000000001	2.8922000000000003
11.8579	4.2563
11.858500000000001	6.6371
11.8597	2.9068
11.869100000000001	6.743200000000001
11.8739	3.8243
11.8797	4.2039
11.8811	4.3232
11.892000000000001	3.4961
11.9048	3.3062
11.9056	6.1807
11.9071	3.7272000000000003
11.908000000000001	2.9287
11.9219	3.8505000000000003
11.933200000000001	2.9073
11.9403	4.1382
11.9422	4.1725
11.943200000000001	6.7611
11.9442	3.559
11.9478	3.5001
11.9603	3.2225
11.962	3.3937000000000004
11.9626	3.8729
11.970600000000001	3.5747
11.9749	4.1942
11.981200000000001	3.3993
11.991800000000001	2.9167
12.018500000000001	2.6962
12.019300000000001	3.8203
12.031	4.2603
12.0387	2.9668
12.040000000000001	3.6109
12.0572	3.4214
12.0637	3.499
12.0774	2.8061000000000003
12.081900000000001	3.7304000000000004
12.0837	3.1571000000000002
12.0869	2.9665000000000004
12.087900000000001	6.644500000000001
12.089500000000001	2.2421
12.100000000000001	3.4257
12.135100000000001	3.6944000000000004
12.1437	0.0076
12.175600000000001	6.9813
12.189200000000001	3.6691000000000003
12.1903	4.0997
12.190900000000001	7.3064
12.192400000000001	1.9646000000000001
12.1951	7.1256
12.195500000000001	4.4801
12.196200000000001	3.9183000000000003
12.196900000000001	3.5051
12.2002	3.0232
12.2024	3.4817
12.2036	3.661
12.227400000000001	4.2801
12.2361	2.6037
12.2377	4.307300000000001
12.2429	2.9443
12.2463	3.9216
12.2521	2.9934000000000003
12.257900000000001	4.253
12.2583	3.3043
12.2584	2.5397000000000003
12.2658	2.9859
12.272	4.2946
12.2774	4.1237
12.2782	4.0600000000000005
12.283100000000001	2.3011
12.2856	3.6421
12.2856	6.9889
12.296000000000001	2.7344
12.313	4.0438
12.314200000000001	3.1056000000000004
12.3177	2.9530000000000003
12.3236	4.283
12.325000000000001	2.681
12.327200000000001	3.829
12.331000000000001	4.71
12.343	7.156000000000001
12.353900000000001	3.2961
12.3571	3.3716000000000004
12.3574	1.9463000000000001
12.367600000000001	3.8599
12.3762	4.8497
12.3841	3.4087
12.385100000000001	2.3674
12.3899	3.2739000000000003
12.3916	3.9465000000000003
12.3945	3.2991
12.401200000000001	4.1455
12.4243	2.7283
12.4282	7.4535
12.428700000000001	3.6443000000000003
12.432300000000001	4.0341000000000005
12.434700000000001	4.5422
12.4388	5.1329
12.4513	3.9837000000000002
12.4528	3.2886
12.4681	6.1577
12.471200000000001	3.9639
12.4755	4.5475
12.4946	4.1473
12.5472	3.1054
12.5516	3.3589
12.5539	2.6539
12.555100000000001	3.345
12.560400000000001	4.1464
12.562000000000001	3.3546
12.5725	3.8593
12.575600000000001	7.2693
12.5832	3.5454000000000003
12.585	4.6131
12.590200000000001	3.7281
12.5922	3.6389
12.613900000000001	3.9912
12.6339	3.3913
12.6362	3.6407000000000003
12.6364	7.3144
12.6365	4.4794
12.641	4.0362
12.6662	5.19
12.686300000000001	3.863
12.689	4.3343
12.6914	4.7196
12.692300000000001	2.9757000000000002
12.696900000000001	4.8673
12.701500000000001	3.4238
12.701600000000001	3.0938000000000003
12.7055	3.8156000000000003
12.706100000000001	3.6197000000000004
12.7071	4.4914000000000005
12.717500000000001	3.3029
12.743500000000001	0.012400000000000001
12.7512	3.6849000000000003
12.7588	4.2294
12.7599	4.5727
12.761800000000001	6.734
12.7782	3.5258000000000003
12.7867	3.9258
12.8017	3.9342
12.8026	2.6469
12.8039	3.7729000000000004
12.8118	3.9539
12.812000000000001	4.0688
12.8169	4.0705
12.8252	3.6784000000000003
12.830200000000001	4.5297
12.833	4.2899
12.8353	3.9771
12.8468	2.2311
12.8598	4.5761
12.8678	6.459700000000001
12.878400000000001	4.1066
12.9002	3.6766
12.923900000000001	3.5610000000000004
12.9398	4.1955
12.9441	3.1447000000000003
12.945	4.4019
12.9678	3.9407
12.9792	4.7081
12.994800000000001	4.0322000000000005
13.009300000000001	7.2712
13.0126	6.9594000000000005
13.018	3.9986
13.0206	3.4814000000000003
13.0335	4.4492
13.0341	3.3826
13.0531	6.037100000000001
13.055100000000001	4.0958000000000006
13.062800000000001	7.5547
13.0656	3.4859
13.0782	4.1149000000000004
13.0844	3.1869
13.087200000000001	4.3404
13.090200000000001	3.6847000000000003
13.091600000000001	4.5814
13.093900000000001	4.0042
13.094100000000001	3.5783
13.101600000000001	4.1078
13.1034	3.3792
13.1174	4.7107
13.1281	4.5342
13.1302	3.9642000000000004
13.1325	4.0389
13.134300000000001	3.4904
13.1378	3.9645
13.1568	3.1596
13.1635	4.1927
13.175500000000001	4.1345
13.1849	4.2983
13.1889	3.4531
13.197700000000001	4.0326
13.1978	3.625
13.198500000000001	3.1892
13.2118	7.5545
13.2146	3.4536000000000002
13.2158	4.5082
13.217400000000001	4.2784
13.2216	4.6641
13.2294	3.6034
13.241900000000001	3.8308
13.243300000000001	3.1812
13.258500000000002	4.3735
13.278	4.1481
13.2847	3.0027
13.289200000000001	3.7960000000000003
13.295100000000001	3.5802
13.299000000000001	3.5996
13.309600000000001	4.0324
13.3557	3.7315
13.3589	1.2228
13.3734	3.6464000000000003
13.389100000000001	4.276400000000001
13.4022	3.9349000000000003
13.4086	3.3658
13.4359	3.7104000000000004
13.449100000000001	3.6629
13.451400000000001	1.9468
13.4701	4.4775
13.478800000000001	3.9494000000000002
13.48	4.2443
13.501100000000001	3.8975000000000004
13.5763	4.707
13.592400000000001	3.6543
13.5976	4.311100000000001
13.604700000000001	4.8344000000000005
13.6059	4.7456000000000005
13.618400000000001	4.2774
13.634300000000001	3.7927
13.651100000000001	1.0171000000000001
13.682	3.5953000000000004
13.725900000000001	4.2232
13.7565	3.8457000000000003
13.7771	3.6728
13.786000000000001	4.1592
13.815700000000001	3.9746
13.8208	5.4223
13.8686	4.5374
13.930100000000001	4.3115000000000006
13.9678	3.8223000000000003
13.971900000000002	4.3391
13.9814	4.6657
14.016	5.1018
14.045200000000001	3.4495
14.0995	3.8731
14.119000000000002	4.2972
14.129900000000001	1.6684
14.180200000000001	2.1538
14.208400000000001	3.6155000000000004
14.3465	5.077500000000001
14.3518	5.109
14.364600000000001	4.8029
14.368300000000001	3.8970000000000002
14.495600000000001	4.7591
14.560300000000002	4.777
14.6414	3.7883
14.6883	4.344
14.841600000000001	4.8178
14.969800000000001	1.0033
14.9877	5.2912
15.036800000000001	5.2898000000000005
15.241800000000001	2.2275
15.3086	1.6600000000000001
15.3733	1.3057
15.3861	4.8216
15.6614	1.1867
15.805900000000001	1.1832
15.8948	1.0475
16.2312	4.569500000000001
16.2961	4.8438
16.6854	5.749700000000001
16.7043	1.987
16.7336	1.9571
17.093	2.2691
17.1246	6.6166
17.438200000000002	7.5261000000000005
18.302500000000002	1.0243
18.3763	2.192
18.9111	1.8912
18.9377	1.8895000000000002
19.1953	1.9655
19.381	1.3376000000000001
20.076	1.0637
20.3987	1.6667
20.4826	1.6657000000000002
20.6979	1.6648
20.8796	1.6633
20.9507	1.6613
21.823	1.1586
22.3243	1.1516
22.846600000000002	1.2543
22.976000000000003	1.1131
22.9814	1.1128
23.7895	1.2945
24.4797	1.1196000000000002
24.4858	1.1244
25.9249	2.2802000000000002
26.5731	2.0081
26.6017	1.2339
26.9156	1.2002000000000002
29.0879	1.1403
30.215100000000003	1.2157
34.068400000000004	1.2127000000000001
36.7885	1.1834
37.5242	1.2337
37.5703	0.1061
42.7625	1.1704
43.52	1.1906
44.633700000000005	1.1763000000000001
46.228	2.2601
54.03	1.9852
81.82180000000001	1.1995
93.5406	2.837
102.5108	0.030600000000000002
126.73450000000001	3.8542
129.3188	2.2275
132.3651	4.0095
153.9743	1.2168
175.8093	5.0442
203.74630000000002	1.22

==> Data/B6.dat <==
9.6196	0.4067
9.6731	0.6699
9.7979	0.9521000000000001
9.9029	0.5517000000000001
10.343300000000001	0.9571000000000001
10.704500000000001	0.6702
11.5014	0.6716000000000001
11.800500000000001	1.4207
11.9085	1.4851
12.0366	1.6840000000000002
12.1462	2.1519
12.1532	0.8056000000000001
12.1556	0.4887
12.1639	0.6391
12.2544	1.1921000000000002
12.319500000000001	0.2712
12.323300000000001	1.1806
12.330400000000001	1.3258
12.4009	0.6388
12.4022	0.6489
12.416500000000001	0.6931
12.4967	0.498
12.5288	1.6665
12.5654	1.7819
12.6087	0.992
12.6659	0.3471
12.710500000000001	0.7598
12.759300000000001	0.7436
12.7783	0.33580000000000004
12.8602	1.1791
12.8863	0.2477
12.9182	1.3004
12.9288	1.5074
12.9764	1.3141
13.0069	0.5261
13.0472	0.5837
13.0646	1.1718
13.0653	0.1443
13.0778	2.8018
13.119100000000001	1.4973
13.1792	0.7226
13.2109	1.3963
13.217400000000001	0.5691
13.2263	0.3779
13.2272	0.1452
13.2391	0.8604
13.3046	0.4873
13.3053	0.0053
13.3155	2.1974
13.3391	1.4237
13.3407	1.1055000000000001
13.3438	0.8589
13.3629	1.0862
13.3643	3.2489000000000003
13.374600000000001	0.6361
13.3876	0.39480000000000004
13.3903	0.6959000000000001
13.3938	1.4747000000000001
13.433100000000001	1.8883
13.4418	0.7835000000000001
13.466700000000001	1.1456
13.4685	0.9814
13.515600000000001	0.785
13.5221	2.6111
13.5768	0.5477000000000001
13.587800000000001	0.6269
13.5883	0.1539
13.6073	0.8682000000000001
13.637400000000001	0.5394
13.6606	1.6458000000000002
13.6956	0.8292
13.7025	1.4534
13.7058	1.356
13.7074	0.8924000000000001
13.709900000000001	0.9944000000000001
13.733	0.6302
13.7484	0.6938000000000001
13.767000000000001	2.732
13.7787	3.2326
13.795300000000001	1.4899
13.8019	2.0104
13.817200000000001	2.3034
13.827300000000001	3.6350000000000002
13.842600000000001	0.4107
13.8491	2.1392
13.8831	0.49510000000000004
13.927900000000001	0.9469000000000001
13.9664	2.3184
13.970600000000001	2.4464
13.9806	0.5009
13.9899	0.3826
14.0099	0.4665
14.0165	1.6143
14.0427	1.5449000000000002
14.0782	1.235
14.092600000000001	1.9568
14.0974	4.2015
14.144400000000001	1.6919000000000002
14.1536	1.4897
14.1605	3.2008
14.171700000000001	1.4999
14.193000000000001	1.3824
14.2071	3.1283000000000003
14.2077	1.9251
14.2125	1.9186
14.2437	2.5522
14.2484	0.7538
14.2596	3.0923000000000003
14.2955	0.7137
14.3054	1.0888
14.352	1.8814000000000002
14.374600000000001	0.6884
14.3766	1.9122000000000001
14.377	1.0791
14.3853	1.618
14.3952	0.5468000000000001
14.421100000000001	0.7342000000000001
14.4292	1.9581000000000002
14.4429	2.1806
14.463500000000002	0.3411
14.472000000000001	0.9908
14.4785	2.5102
14.4893	1.8062
14.4921	0.6792
14.4966	0.6957
14.507800000000001	0.5324
14.515400000000001	2.3248
14.5411	2.1335
14.5523	2.3448
14.591600000000001	1.4735
14.6087	0.7039000000000001
14.6135	0.931
14.623000000000001	1.4839
14.668700000000001	1.1393
14.6692	1.8708
14.6758	1.737
14.6799	2.3654
14.6805	0.6988000000000001
14.687800000000001	0.388
14.719000000000001	0.3418
14.727	2.7213000000000003
14.7371	2.283
14.7447	2.6383
14.756200000000002	0.7264
14.7604	1.6500000000000001
14.761000000000001	3.0811
14.776800000000001	3.1272
14.777000000000001	2.2197
14.7957	1.4492
14.8284	2.7111
14.854500000000002	1.3182
14.8602	0.8715
14.8643	0.6063000000000001
14.872800000000002	1.4552
14.8732	3.045
14.8841	1.2898
14.889800000000001	0.3715
14.895100000000001	0.7743
14.8975	0.8848
14.9006	0.9582
14.914900000000001	2.1521
14.928500000000001	1.2146000000000001
14.948	2.2711
14.984200000000001	3.1711
15.0258	1.7453
15.0281	2.6826000000000003
15.0447	1.0285
15.0447	2.2653000000000003
15.0669	2.1841
15.1083	0.7117
15.130600000000001	2.0877
15.1318	0.7444000000000001
15.1523	2.1648
15.171600000000002	2.189
15.1973	2.1379
15.2025	2.4332000000000003
15.2155	0.9485
15.2291	0.2752
15.2314	1.8955000000000002
15.2634	0.7274
15.269900000000002	1.0055
15.301	4.264
15.3162	1.8817000000000002
15.317300000000001	1.7576
15.357600000000001	0.7209
15.365	3.0098000000000003
15.375300000000001	0.2505
15.383500000000002	0.3537
15.3839	0.2755
15.385900000000001	1.3914
15.3964	2.7285
15.4039	1.9654
15.414900000000001	0.2828
15.435500000000001	2.0879000000000003
15.4496	3.5375
15.449800000000002	1.5578
15.4501	0.9096000000000001
15.461500000000001	1.5433000000000001
15.4618	1.9955
15.471400000000001	0.9194
15.480400000000001	0.9581000000000001
15.494000000000002	2.7350000000000003
15.4999	1.5049000000000001
15.5081	1.0554000000000001
15.525500000000001	2.7625
15.5511	2.5477000000000003
15.5593	2.4516
15.564400000000001	0.39230000000000004
15.576400000000001	0.4742
15.577100000000002	0.7020000000000001
15.5866	1.8828
15.5934	1.6475000000000002
15.5965	3.2775000000000003
15.6044	0.8515
15.613000000000001	0.2025
15.614500000000001	3.7426000000000004
15.685400000000001	1.5937000000000001
15.705300000000001	2.2379000000000002
15.7223	1.6826
15.736400000000001	2.8406000000000002
15.7462	4.5355
15.751000000000001	2.3926000000000003
15.754900000000001	0.2536
15.7612	0.24350000000000002
15.778	1.9217000000000002
15.7786	1.3547
15.7865	3.9644000000000004
15.7872	1.935
15.7969	2.6898
15.798100000000002	1.485
15.8063	1.9243000000000001
15.823400000000001	1.9122000000000001
15.828700000000001	0.8458
15.8368	0.9042
15.8427	0.4365
15.8428	1.7025000000000001
15.846300000000001	1.7206000000000001
15.8466	2.2038
15.8514	3.0257
15.8527	0.3115
15.8665	0.444
15.8709	0.24980000000000002
15.8755	1.1308
15.883700000000001	0.7813
15.8902	2.6443000000000003
15.9044	2.9441
15.9176	1.3478
15.936900000000001	2.3987000000000003
15.9389	0.43320000000000003
15.9655	2.0498000000000003
15.9754	2.5802
15.9878	3.1706000000000003
16.0058	2.6601
16.020500000000002	1.6718000000000002
16.033	2.204
16.0588	0.5059
16.0606	2.5983
16.061600000000002	1.6507
16.0732	3.3691
16.091	0.3738
16.0991	0.3362
16.101100000000002	0.6363
16.1032	0.3806
16.1084	1.6987
16.1142	3.9078000000000004
16.119500000000002	1.7371
16.1219	2.9719
16.1327	1.0977000000000001
16.1446	1.4424000000000001
16.1582	2.5336000000000003
16.1583	0.22060000000000002
16.1966	2.6974
16.207900000000002	0.6139
16.223100000000002	2.963
16.2236	0.6308
16.240000000000002	1.7787000000000002
16.2496	0.31420000000000003
16.2691	0.5953
16.2691	2.3373
16.270300000000002	1.7669000000000001
16.2757	0.23870000000000002
16.313000000000002	0.3131
16.3179	4.8124
16.3215	4.1923
16.3336	1.9985000000000002
16.3701	1.3235000000000001
16.3855	0.3531
16.3871	3.5726
16.3943	0.6854
16.3965	4.9375
16.3995	2.7973000000000003
16.4034	2.2582
16.4325	4.3758
16.433	1.7483000000000002
16.4454	1.5013
16.5126	1.5833000000000002
16.5352	3.8789000000000002
16.5415	2.6708000000000003
16.5437	2.4433000000000002
16.5483	0.7851
16.5517	1.3900000000000001
16.567500000000003	1.7962
16.5911	0.6896
16.5933	0.19740000000000002
16.6116	1.9031
16.6125	2.226
16.637800000000002	4.6513
16.6387	2.4101
16.645300000000002	2.7593
16.651	1.4203000000000001
16.6527	2.1832000000000003
16.6568	2.9242000000000004
16.6649	6.658600000000001
16.6782	2.9369
16.678900000000002	0.134
16.685000000000002	2.9433000000000002
16.6918	0.45680000000000004
16.712500000000002	0.7664000000000001
16.7223	2.7218
16.732	2.8959
16.7662	2.459
16.7697	1.3707
16.7829	1.1294
16.8251	1.6523
16.838	2.4304
16.8865	0.7617
16.8951	3.2267
16.8988	2.483
16.915300000000002	1.9945000000000002
16.959300000000002	2.4355
16.991500000000002	0.643
16.997	0.1288
17.0049	0.32130000000000003
17.045	3.8192000000000004
17.052500000000002	0.5108
17.0622	1.5673000000000001
17.1076	1.0046
17.1497	5.0139000000000005
17.1512	2.8133000000000004
17.1521	0.5254
17.168400000000002	0.16110000000000002
17.2222	0.8470000000000001
17.227700000000002	0.6633
17.2819	3.6344000000000003
17.288	3.7087000000000003
17.2894	0.8301000000000001
17.3638	1.9848000000000001
17.3795	0.8641000000000001
17.395300000000002	2.8437
17.3957	0.26680000000000004
17.4035	1.4876
17.4194	1.6698000000000002
17.430300000000003	0.0932
17.4453	0.5539000000000001
17.4515	0.6142000000000001
17.4677	3.101
17.480600000000003	0.8991
17.4937	0.3885
17.5287	4.9862
17.5323	3.0773
17.567600000000002	0.4813
17.571	2.6997
17.584400000000002	0.7821
17.6066	0.6571
17.6094	4.027
17.6306	0.779
17.6884	3.0018000000000002
17.7098	0.634
17.7177	0.5630000000000001
17.7209	2.7079
17.7346	0.6185
17.7922	0.3578
17.859	0.6329
17.8598	0.9683
17.8645	2.5873
17.9067	0.9645
17.9354	2.7608
17.994	5.0502
18.0352	2.5201000000000002
18.0398	3.8566000000000003
18.0671	1.1082
18.0741	0.8709
18.0772	3.8511
18.1121	0.3925
18.1279	0.7535000000000001
18.1537	0.5484
18.192	3.8858
18.1921	0.7200000000000001
18.2395	0.7000000000000001
18.2466	0.23170000000000002
18.2606	0.5009
18.2792	0.9507000000000001
18.2896	3.8694
18.3334	0.1666
18.4375	3.6762
18.5026	0.34400000000000003
18.5256	0.9448000000000001
18.5284	0.9033
18.5471	5.4215
18.582800000000002	1.0635000000000001
18.6323	0.9635
18.6619	0.054200000000000005
18.6814	0.29810000000000003
18.738	0.378
18.7729	2.5532
18.8981	1.1163
18.9064	0.5654
18.910500000000003	0.6417
18.9423	3.6395
18.9646	0.9772000000000001
18.971	0.2841
18.9941	1.1331
19.0133	0.5522
19.0694	0.8317
19.0908	1.1154
19.096	0.48910000000000003
19.0973	2.1742
19.127000000000002	0.6514
19.1295	1.1936
19.136300000000002	0.6596000000000001
19.1643	0.772
19.1831	0.2939
19.2069	0.5207
19.2258	0.3416
19.2284	6.1119
19.3112	0.7577
19.3159	0.7986000000000001
19.3432	0.4234
19.355	1.7334
19.367	0.9007000000000001
19.3873	0.7987000000000001
19.4033	1.6898000000000002
19.4268	2.7288
19.471700000000002	1.3164
19.4998	0.6921
19.5009	1.4117000000000002
19.540300000000002	1.0064
19.5504	1.0835000000000001
19.5735	0.6675
19.5735	0.757
19.5757	1.3512
19.593600000000002	2.2532
19.5961	0.794
19.5989	0.3554
19.6884	1.4100000000000001
19.700400000000002	0.3145
19.7041	0.4883
19.7144	0.1223
19.750600000000002	1.5206000000000002
19.7533	0.1854
19.7862	1.5076
19.7875	2.2482
19.8994	0.1077
19.931800000000003	0.1169
19.9355	1.0383
19.9802	3.2858
20.0293	0.9570000000000001
20.0396	1.0957000000000001
20.0984	0.6957
20.1017	1.3892
20.107	3.1369000000000002
20.1355	2.5718
20.160700000000002	0.22
20.1947	0.9559000000000001
20.238200000000003	1.1640000000000001
20.3443	1.2897
20.3474	0.8461000000000001
20.3857	0.8592000000000001
20.4072	0.7717
20.4529	1.1456
20.4552	0.8413
20.471400000000003	0.1841
20.477600000000002	0.8814000000000001
20.491300000000003	1.1666
20.505300000000002	0.11280000000000001
20.5916	2.5377
20.645300000000002	1.0062
20.7142	2.8973
20.715300000000003	0.9823000000000001
20.7343	3.0176000000000003
20.7923	0.788
20.8033	1.4008
20.809800000000003	1.1633
20.8578	2.1258
20.96	1.6889
20.962300000000003	1.1813
20.9816	1.1461000000000001
20.991	1.8905
20.995900000000002	0.9526
21.026300000000003	0.7515000000000001
21.0482	3.2229
21.0893	1.4892
21.137900000000002	0.7917000000000001
21.1783	2.1645000000000003
21.2776	1.0659
21.345200000000002	2.9451
21.6019	1.2233
21.6063	0.5281
21.610500000000002	1.1425
21.6246	1.3619
21.6403	1.0706
21.6556	0.9904000000000001
21.753	1.2062000000000002
21.7608	3.3262
21.7713	1.7644000000000002
21.8271	1.1977
21.902	0.5566
21.9048	1.1989
21.921300000000002	1.1026
21.9222	1.5383
21.9951	2.5752
22.005100000000002	1.5609000000000002
22.082900000000002	0.746
22.1353	1.5635000000000001
22.2387	0.4984
22.253600000000002	1.7858
22.3597	1.3285
22.4132	1.0104
22.4191	0.7608
22.4246	0.7127
22.5549	1.7936
22.5881	2.0631
22.5963	1.0173
22.602800000000002	1.3212000000000002
22.7197	1.0609
22.7295	1.5271000000000001
22.8395	1.5879
22.8442	2.0002
22.988500000000002	1.2941
23.0091	1.4087
23.0198	2.0409
23.0666	1.2570000000000001
23.1553	1.493
23.1762	0.8588
23.1994	4.4928
23.2508	0.5867
23.294800000000002	0.9115000000000001
23.3019	0.8992
23.316100000000002	1.0838
23.3198	3.7950000000000004
23.3888	1.0337
23.509600000000002	1.3238
23.706200000000003	2.0407
23.7417	3.7114000000000003
23.757900000000003	1.5324
23.769000000000002	0.4384
23.819200000000002	0.9102
23.870700000000003	1.3286
23.911	1.1598000000000002
23.989	2.4534000000000002
24.0348	2.4450000000000003
24.132900000000003	1.618
24.135	0.8861
24.1417	1.095
24.2021	1.2328000000000001
24.247500000000002	1.2425000000000002
24.412000000000003	0.5406000000000001
24.5106	2.5138000000000003
24.512800000000002	2.1404
24.5179	1.9962000000000002
24.5496	2.3195
24.6002	1.0522
24.658800000000003	1.1731
24.666800000000002	0.9732000000000001
24.6782	0.6737000000000001
24.7697	1.3014000000000001
24.7983	1.5053
24.9947	1.2975
25.0009	1.6427
25.3186	1.9862000000000002
25.468	1.175
25.4863	1.0117
25.5121	1.238
25.5865	1.3484
25.622300000000003	1.3717000000000001
25.8051	1.3309
25.945500000000003	1.6956
25.9468	0.6736000000000001
26.123	3.5998
26.1716	1.0789
26.194300000000002	1.0504
26.270500000000002	1.3826
26.2815	0.3673
26.286	0.8905000000000001
26.416900000000002	1.3312000000000002
26.668100000000003	1.1155000000000002
26.820600000000002	1.8585
26.844800000000003	1.4078000000000002
26.9407	1.6333
27.0134	1.375
27.140600000000003	1.0537
27.3105	2.2807
27.3504	1.5251000000000001
27.4825	3.9459000000000004
27.8462	1.6014000000000002
28.087	1.617
28.1526	0.8941
28.204800000000002	1.0367
28.613000000000003	1.2307000000000001
28.6554	1.6085
28.6868	0.6226
29.204	0.759
32.1631	1.6541000000000001
32.513200000000005	1.635
32.6973	0.06420000000000001
33.743500000000004	1.3852
35.0099	1.6384
35.9975	2.3428
37.2735	0.8228000000000001
56.4431	2.1891000000000003
68.5009	0.0975
73.6568	3.0809
77.40480000000001	3.1257
84.89670000000001	3.4482000000000004
86.31240000000001	3.4647
106.6949	4.0091

==> Data/B7.dat <==
20.532600000000002	2.4267000000000003
20.640900000000002	0.4606
21.1838	0.6203000000000001
21.515900000000002	1.5184
21.631700000000002	0.5467000000000001
21.6402	0.4298
21.8318	1.5425
21.8561	1.4312
21.9087	0.7571
21.942	1.2377
22.0094	0.5005000000000001
22.1448	0.8376
22.243100000000002	0.9004000000000001
22.4082	1.1520000000000001
22.8106	1.3652
22.944100000000002	1.7574
23.0834	0.7221000000000001
23.2969	1.5269000000000001
23.372400000000003	0.7732
23.4331	0.3044
23.4569	1.2858
23.4862	1.1753
23.612000000000002	0.4949
23.7584	0.5951000000000001
23.8835	0.5357000000000001
23.902800000000003	0.6765
24.2152	0.9611000000000001
24.2166	2.3361
24.4239	1.3298
24.600900000000003	0.4504
24.6061	1.3611
24.6737	0.8457
24.715400000000002	0.9420000000000001
24.962400000000002	1.1957
25.0475	0.7868
25.218400000000003	2.1377
25.312	1.5922
25.386300000000002	1.3777000000000001
25.4499	0.6586000000000001
25.5484	1.587
25.5503	0.5016
25.616400000000002	1.3145
25.841800000000003	1.2441
25.9179	0.8778
25.9659	0.7034
25.9801	2.3291
26.107300000000002	0.48400000000000004
26.1886	1.061
26.219	2.7405
26.2223	0.7026
26.2972	1.0192
26.3088	1.3875
26.3393	0.6303000000000001
26.3827	1.8623
26.438000000000002	2.4637000000000002
26.462600000000002	0.1951
26.543200000000002	0.4504
26.611600000000003	0.5206000000000001
26.6312	1.0170000000000001
26.693	0.8346
26.764200000000002	0.42850000000000005
26.7846	0.2566
26.928700000000003	0.4949
26.9616	1.6976
26.980800000000002	1.1103
26.989900000000002	0.1693
27.0041	1.6365
27.0688	1.5163
27.090700000000002	1.6118000000000001
27.104300000000002	1.329
27.111600000000003	1.3735000000000002
27.140500000000003	1.9313
27.163	0.1262
27.252200000000002	2.6423
27.282	0.7279
27.3575	2.1401
27.3639	1.2863
27.5457	0.2442
27.677200000000003	1.2013
27.6963	0.30260000000000004
27.697400000000002	0.9146000000000001
27.7026	0.6103000000000001
27.7097	1.3272000000000002
27.713800000000003	0.9452
27.855700000000002	0.49510000000000004
27.922800000000002	1.7907000000000002
27.940900000000003	0.0825
27.991300000000003	3.7686
28.0154	0.5104000000000001
28.0791	0.9748
28.091900000000003	1.7359
28.1474	0.7050000000000001
28.1998	0.4801
28.226000000000003	1.7925
28.2285	0.9705
28.2661	1.7541
28.3148	1.2504
28.4329	2.3115
28.461100000000002	0.7831
28.4962	0.5503
28.498	1.2625
28.5473	0.9500000000000001
28.6046	0.4797
28.672900000000002	1.8027000000000002
28.683300000000003	0.7341000000000001
28.735500000000002	1.0724
28.8324	0.11570000000000001
28.838900000000002	1.8268
28.8806	1.2121
28.8841	0.39840000000000003
28.9825	0.7146
28.9905	1.814
28.9907	1.0065
29.058300000000003	0.6399
29.102300000000003	0.6011000000000001
29.2209	1.7703
29.3797	0.9742000000000001
29.4338	0.9211
29.473300000000002	0.8724000000000001
29.4795	0.5386000000000001
29.529200000000003	0.8938
29.550900000000002	1.8482
29.581000000000003	0.7892
29.6295	0.7833
30.0213	2.2559
30.065900000000003	2.4308
30.178600000000003	0.5034000000000001
30.221600000000002	2.2988
30.2218	1.8203
30.2225	1.4924000000000002
30.2325	0.7613000000000001
30.2632	2.0432
30.265600000000003	0.7071000000000001
30.2828	0.48700000000000004
30.2843	1.2236
30.5145	0.11470000000000001
30.861900000000002	1.3093000000000001
30.875600000000002	1.6506
31.0334	1.1858
31.0607	0.6179
31.0747	1.3119
31.0808	2.5024
31.088600000000003	1.6965000000000001
31.1341	1.9105
31.151300000000003	0.7259
31.175900000000002	1.5618
31.1765	2.8862
31.197200000000002	1.7725000000000002
31.2281	2.1922
31.241600000000002	0.6308
31.442200000000003	2.0101
31.4862	1.1609
31.509900000000002	1.0173
31.6002	0.3704
31.6228	2.2704
31.6582	0.9423
31.686700000000002	1.7072
31.711000000000002	1.7387000000000001
31.7652	1.897
31.867900000000002	1.4165
31.930200000000003	2.2536
31.966700000000003	2.958
32.0887	2.0304
32.089400000000005	0.7629
32.0991	3.1620000000000004
32.1355	2.2687
32.2185	2.6314
32.3286	2.1682
32.3453	1.8016
32.4697	1.1278000000000001
32.502	0.7867000000000001
32.5033	1.8053000000000001
32.527100000000004	0.6881
32.5418	1.1004
32.5642	1.953
32.5843	2.1462
32.625	1.0057
32.7862	0.8813000000000001
32.798700000000004	1.6986
32.941900000000004	2.1114
32.978100000000005	1.6257000000000001
32.9859	3.4849
32.9929	1.9481000000000002
33.055800000000005	2.1932
33.105000000000004	0.3234
33.244	2.7084
33.2826	1.1494
33.3078	2.362
33.397800000000004	0.8799
33.5105	2.3016
33.528800000000004	2.2298
33.5347	2.5738000000000003
33.6256	1.6292
33.6282	1.7111
33.6316	1.3898000000000001
33.6893	2.1082
33.783500000000004	1.8139
33.8572	2.0734
33.9516	2.704
34.019800000000004	1.5216
34.3054	1.881
34.3149	3.116
34.372800000000005	2.6776
34.412	0.5577
34.539100000000005	1.4378
34.5396	1.5891000000000002
34.5721	1.8864
34.6283	1.6673
34.6368	1.314
34.7504	2.1791
34.795700000000004	1.5489000000000002
34.911300000000004	1.7933000000000001
34.9572	2.1267
35.0863	2.0018000000000002
35.0953	3.1725000000000003
35.1181	2.1543
35.1762	3.1826000000000003
35.2209	2.5485
35.227000000000004	2.1211
35.321000000000005	1.2137
35.3918	2.0054000000000003
35.6254	2.2779000000000003
35.6346	1.921
35.7107	1.8247
35.7764	1.4799
35.8778	1.6981000000000002
35.885600000000004	2.684
35.9136	2.6037
36.0936	1.8115
36.2001	1.9356
36.211600000000004	0.9525
36.2537	3.4472
36.305800000000005	2.9083
36.3703	1.6453
36.412800000000004	2.1588000000000003
36.526	3.0304
36.5799	3.7354000000000003
36.6022	2.0613
36.6404	2.0846
36.6501	2.3642000000000003
36.792500000000004	3.1656
36.8566	2.6003000000000003
36.902	1.0313
37.067	2.1622
37.0816	2.0772
37.1054	2.3903000000000003
37.4771	2.5457
37.509	3.3092
37.6052	1.9144
37.6053	3.1056000000000004
37.652100000000004	1.4766000000000001
37.7241	2.5109
37.8081	2.3649
37.8577	2.3407
38.0296	3.2523
38.1144	2.2720000000000002
38.1435	1.594
38.425000000000004	1.3057
38.450500000000005	1.9373
38.4949	1.9175
38.6475	2.3557
38.692	3.5307
38.742200000000004	2.9435000000000002
38.8023	4.2417
38.825	2.8701000000000003
38.8378	2.9939
38.9144	1.9039000000000001
38.9426	3.3314000000000004
38.9711	1.7686000000000002
38.9793	2.2523
38.9835	3.5625
39.092600000000004	2.2962000000000002
39.1141	2.5715000000000003
39.455600000000004	3.2484
39.4653	2.1118
39.6595	2.5668
39.6744	2.6962
39.762100000000004	2.5955
39.809000000000005	3.0157000000000003
39.874500000000005	1.3149
39.9103	1.4412
40.0666	1.7223000000000002
40.522600000000004	1.3742
40.804300000000005	2.8254
40.8369	2.7928
40.866	1.5002
42.3158	3.0365
42.6665	2.6630000000000003
43.4354	1.5699
43.8492	3.0174000000000003
44.055600000000005	2.9393000000000002
44.9889	0.8452000000000001
47.0807	1.4224

==> Data/B8.dat <==
39.994	0.48250000000000004
44.0383	0.8360000000000001
44.914500000000004	1.1063
45.1518	0.6149
45.2733	3.8611
46.5837	1.8201
47.6535	2.3643
49.1124	2.0202
49.5707	2.1244
49.8918	2.8467000000000002
50.1062	1.7173
51.7124	2.4731
52.9189	1.9187
54.823600000000006	1.4791
58.522600000000004	2.9043
61.9895	2.1942

==> Data/BO2I.dat <==
3.5338747441985463	1.3014886062410922
5.403662849227766	8.281851878347634
3.094948466087695	0.
1.4310527418534116	0.08139855449977812
2.451543655552319	0.24513443415848518
0.14319933283121733	0.003060449321238952
0.12417974718210067	0.0022083874149292637
7.939818243555013	0.279440613258398
6.666523103414282	3.597451813550533

==> Data/Free3.dat <==
72.5147	6.1402

==> Data/Free4.dat <==
60.381800000000005	14.9839
70.5147	4.1402
72.5147	6.1402
73.2548	9.6569
73.9273	4.647600000000001

==> Data/Free5.dat <==
46.6667	0.
58.514900000000004	26.039900000000003
60.381800000000005	14.9839
61.5692	21.8564
70.5147	4.1402
71.7021	6.5381
72.	0.
72.4678	0.6464000000000001
72.5147	6.1402
73.2548	9.6569
73.9273	4.647600000000001
74.	14.
74.5382	3.1616
74.6889	7.5936
74.70280000000001	3.8793
75.324	4.9269
75.3677	2.2413000000000003
75.4409	3.5909

==> Data/Free6.dat <==
46.6667	0.
58.514900000000004	26.039900000000003
60.381800000000005	14.9839
64.53920000000001	8.1114
70.5147	4.1402
71.7021	6.5381
72.	0.
72.4678	0.6464000000000001
72.5147	6.1402
72.87360000000001	10.3541
72.94420000000001	8.2234
73.2548	9.6569
73.2634	2.2461
73.4517	1.1334
73.71860000000001	2.0244
73.9273	4.647600000000001
74.	14.
74.2928	0.0825
74.5382	3.1616
74.6889	7.5936
74.70280000000001	3.8793
75.29780000000001	5.822500000000001
75.324	4.9269
75.3677	2.2413000000000003
75.4409	3.5909
75.45700000000001	11.3795
75.70400000000001	5.5974
75.9393	1.6620000000000001
75.99470000000001	2.29
76.1072	7.3306000000000004
76.15440000000001	4.5553
76.2356	5.8943
76.66720000000001	6.0906
76.70580000000001	6.901800000000001
76.792	1.6528
76.9167	0.319
76.9191	0.153
76.9255	1.5313
77.027	1.5722
84.55940000000001	6.1043
91.8823	0.
145.0344	11.641300000000001
145.0371	12.842500000000001
145.0413	11.835600000000001
145.0422	11.8312
157.53640000000001	7.681900000000001
159.5111	7.3942000000000005
197.383	3.0816000000000003

==> Data/Free7.dat <==
0.	0.
58.514900000000004	26.039900000000003
60.381800000000005	14.9839
64.53920000000001	8.1114
65.7043	6.3209
70.5147	4.1402
71.7021	6.5381
72.	0.
72.5017	0.1761
72.5147	6.1402
73.2548	9.6569
73.2634	2.2461
73.4518	1.1317000000000002
73.492	1.249
73.71860000000001	2.0244
73.9273	4.647600000000001
74.2928	0.0825
74.4004	3.6077000000000004
74.4794	3.3409
74.52720000000001	4.9652
74.6889	7.5936
74.70280000000001	3.8793
74.891	0.7141000000000001
75.05210000000001	2.3839
75.24340000000001	0.3755
75.3677	2.2413000000000003
75.45700000000001	11.3795
75.70400000000001	5.5974
76.15440000000001	4.5553
76.66720000000001	6.0906
76.7273	3.7174
76.775	0.0262
76.7799	4.3427
76.83330000000001	4.8323
76.8964	2.9756
76.9167	0.319
76.922	0.5835
76.99080000000001	0.029300000000000003
77.03190000000001	1.0609
77.2149	2.2089000000000003
77.6603	6.9877
77.8679	1.9981
77.8692	2.7844
77.8742	1.5413000000000001
84.55940000000001	6.1043
92.2054	1.7186000000000001
93.51350000000001	0.4848
93.7089	0.5356000000000001
93.7247	0.5841000000000001
95.275	0.8424
95.79010000000001	1.7768000000000002
95.8583	1.6372
95.8588	1.6335000000000002
99.2543	0.676
102.6667	0.
104.9363	1.7256
106.3891	0.37320000000000003
107.6969	0.46230000000000004
107.73530000000001	0.4319
108.37270000000001	0.12340000000000001
108.42020000000001	0.048600000000000004
109.1235	0.4116
109.51	0.24700000000000003
109.55250000000001	0.0989
109.613	0.5017
132.9203	20.2346
142.9762	10.3536
143.0038	10.502500000000001
143.0272	10.420200000000001
143.04160000000002	10.525500000000001
143.0435	9.2902
143.0437	10.7393
143.04510000000002	9.460600000000001
143.0526	9.9387
143.15030000000002	9.1815
143.4027	8.614
143.4224	8.5821
143.89770000000001	8.6155
143.93880000000001	7.9051
144.4236	6.521800000000001
144.5147	6.1402
144.51770000000002	6.2565
144.532	6.549
144.5438	6.3196
144.73340000000002	6.8932
144.75390000000002	6.7315000000000005
145.62380000000002	12.5211
145.7773	16.471500000000002
145.7825	15.2553
145.8817	8.7264
145.95420000000001	8.4749
146.4476	10.9961
146.4553	10.4006
146.47220000000002	9.5593
146.5055	11.1722
146.54770000000002	9.6784
146.5487	9.696100000000001
146.5615	9.5081
146.5874	10.9032
146.6034	10.8184
146.707	10.3053
148.6312	9.5111
149.0738	10.4924
149.17700000000002	9.9013
149.3347	8.598600000000001
154.9806	22.9162
155.3906	10.881300000000001
155.73260000000002	21.8981
156.2294	11.225000000000001
156.6536	11.5609
157.80530000000002	11.419
158.09210000000002	10.6158
158.0952	10.6248
158.3376	7.6028
158.8461	7.3485000000000005
158.8476	7.2537
158.9438	11.7623
158.9576	11.7421
159.2023	9.2796
159.2821	10.156600000000001
159.47230000000002	8.515
159.4725	6.1347000000000005
159.8203	5.5521
160.0866	5.5764000000000005
160.22820000000002	9.8076
160.7314	6.8646
160.9342	8.6333
161.0616	7.8261
161.73850000000002	11.425
161.82940000000002	11.1554
170.3144	6.0840000000000005
170.77620000000002	5.7598
198.27030000000002	2.5048
198.2922	2.3968000000000003
491.4114	20.302
723.1395	24.6283

==> Data/Free8.dat <==
92.8289	2.3909000000000002
97.4128	1.1932
98.2232	1.441
101.7958	0.9982000000000001
105.5955	0.5796
105.7009	1.2107
107.3943	0.2874
108.52730000000001	0.6104
109.1734	0.5757
109.5737	1.3005
109.6093	0.5339
109.7453	0.9551000000000001
109.91810000000001	0.3391
110.57950000000001	0.7204
110.91770000000001	0.1406
110.9256	0.0722
111.41380000000001	0.10740000000000001
111.57610000000001	1.2909000000000002
112.06070000000001	0.27990000000000004
112.3931	0.4693
113.6169	0.19340000000000002
114.9589	0.051800000000000006
119.14070000000001	0.41450000000000004
120.0887	0.24930000000000002
129.4626	0.5694
141.4624	4.301
142.5147	4.1402
142.81550000000001	4.4185
142.8442	5.2298
144.1926	4.1141000000000005
144.5147	6.1402
144.6706	7.1199
144.86090000000002	3.5591000000000004
145.21460000000002	5.5612
145.27880000000002	11.1983
145.9273	4.647600000000001
146.23250000000002	4.7892
146.9263	4.8076
147.2526	10.1805
147.2939	9.5097
147.4444	9.2752
148.007	7.2231000000000005
148.225	8.8641
150.2738	8.2088
150.47820000000002	6.2789
151.2203	7.44
156.7451	10.7239
157.0088	15.950700000000001
157.35060000000001	10.3682
157.6562	6.1559
157.8279	13.618300000000001
158.5704	2.4531
160.273	11.524700000000001
160.6259	7.996300000000001
160.6844	8.2216
160.9565	12.296000000000001
161.7193	7.1553
161.8706	10.774600000000001
162.752	13.7566
163.1559	10.5472
163.18120000000002	3.0223
165.2738	7.5909
165.7824	9.6462
168.56480000000002	9.8134
173.2109	5.2785
176.48090000000002	2.6685000000000003
193.2167	2.3915
195.32600000000002	1.691
198.8574	1.6458000000000002
260.1367	1.4043
324.2529	19.234

==> Data/IxFxF.dat <==
2.	2.
44.3429	2.3688000000000002
53.0497	4.5056
53.0504	4.4683
54.126200000000004	4.7865

==> Data/IxIxF.dat <==
2.	2.
4.	4.
33.5888	3.4233000000000002
33.5912	3.3578
34.7502	3.7924

==> Data/IxIxI.dat <==
2.	2.
4.	4.
6.	6.
11.830400000000001	0.9834
13.496500000000001	1.6436000000000002
17.1538	3.0936000000000003
20.2542	2.0717000000000003
25.364600000000003	0.4005

==> Data/O2I.dat <==
0.	0.
1.7163000000000002	0.4849
2.	2.
2.7224	0.5823
2.9215	0.4738
3.5613	4.5327
3.7163000000000004	2.4849
4.7224	2.5823
5.5613	6.5327
7.2701	1.8644
7.5703000000000005	1.9352
9.4071	1.7039000000000002
9.9475	2.6177

==> Data/O2xF.dat <==
1.7163000000000002	0.4849
2.7224	0.5823
3.5613	4.5327
25.7941	2.8091
27.2925	3.4681
27.6885	3.6268000000000002

==> Data/O2xI.dat <==
1.7163000000000002	0.4849
2.	2.
2.7224	0.5823
2.9215	0.4738
3.5613	4.5327
3.7163000000000004	2.4849
4.7224	2.5823
5.5613	6.5327
7.2701	1.8644
7.5703000000000005	1.9352
9.4071	1.7039000000000002
9.9475	2.6177

==> Data/O3.dat <==
0.9649000000000001	0.049100000000000005
1.0909	0.
3.5740000000000003	0.8779
4.8467	2.1506000000000003
5.1972000000000005	8.1514
6.0256	3.4477
6.903700000000001	3.1791

==> Data/O5.dat <==
0.	0.
3.5897	0.
5.5385	0.
6.5974	0.8196
6.7598	0.8258000000000001
9.2223	4.7756
9.5098	4.5989
9.5967	4.7824
11.3666	4.4021
11.764000000000001	3.0706
11.778	6.6366000000000005
12.191600000000001	3.7616
13.6719	4.6458
199.85250000000002	5.7851

==> Data/O6.dat <==
6.6667000000000005	0.
9.193900000000001	1.2653
10.2857	0.
10.4921	0.078
10.6012	0.0004
11.7515	1.9054
11.760200000000001	1.9083
11.8305	1.9340000000000002
11.8359	3.5221
11.9323	1.955
13.126000000000001	0.
13.9657	7.3753
14.1723	6.0152
14.518	3.6737
14.8049	6.562600000000001
15.6416	9.7975
16.000700000000002	6.554200000000001
16.6083	2.7385
16.8246	4.846900000000001
16.9309	6.3147
17.004	6.2784
17.0881	6.3292
17.1278	4.960100000000001
17.67	5.1747000000000005
18.1091	4.0303
19.1675	1.0893000000000002
19.3395	5.2231000000000005
19.618100000000002	1.0594000000000001
26.9934	0.5148
27.938000000000002	0.8448
93.2564	3.7531000000000003
97.5299	7.0761
109.2517	7.7888
159.2623	4.9585
189.2607	5.298100000000001

==> Data/O7.dat <==
19.4862	0.46340000000000003
19.565	0.4989
19.8555	1.2877
19.8719	1.1638
19.9311	1.2075
20.037000000000003	0.7573000000000001
20.047900000000002	1.5326000000000002
20.3347	1.9073
20.5333	0.
20.883200000000002	1.2773
21.2847	2.4178
21.449	1.9471
21.7014	0.0405
21.7295	0.1512
21.788600000000002	0.4128
21.7951	0.0468
21.8362	0.048
21.8475	0.388
21.860300000000002	0.067
21.9633	0.7301000000000001
21.9698	0.18680000000000002
22.0314	2.021
22.052500000000002	0.1638
22.0622	0.1801
22.078300000000002	0.1872
22.122500000000002	0.1996
22.151	2.1022000000000003
22.1746	0.3126
22.4556	0.6527000000000001
22.686300000000003	1.3324
22.6904	1.3405
22.8231	0.7103
22.8837	0.6636000000000001
23.040200000000002	0.8297
23.0991	1.0537
23.3338	1.2317
23.7607	1.8581
24.319000000000003	2.1855
24.5138	2.7595
24.6845	1.4031
24.6934	1.0573000000000001
24.703100000000003	2.4139
24.7282	2.4281
24.741200000000003	2.4344
24.753700000000002	1.0510000000000002
24.8776	1.2201
24.9249	1.9404000000000001
25.064600000000002	1.3042
25.0742	1.3233000000000001
25.1641	1.3708
25.1952	1.6532
25.3074	0.7387
25.3155	1.4374
25.3468	1.9645000000000001
25.3719	1.3933
25.396	1.1771
25.416	2.7757
25.442500000000003	0.7337
25.523400000000002	1.49
25.6168	0.9722000000000001
25.6709	1.0846
25.685100000000002	1.093
25.738300000000002	1.6805
25.757	1.3271000000000002
25.7799	1.2543
25.7953	3.2190000000000003
25.7971	1.3409
25.8304	0.7945
25.8424	2.3792
25.8475	2.3784
25.8626	0.8162
25.916900000000002	1.3911
25.938200000000002	1.8762
25.956300000000002	1.457
26.004	2.3213
26.0245	1.5165000000000002
26.0329	2.3930000000000002
26.041900000000002	1.4937
26.0866	1.2373
26.090300000000003	1.5446
26.135	0.997
26.1565	1.4176
26.1566	1.4743000000000002
26.2578	2.0151
26.279300000000003	1.7792000000000001
26.3	2.0765000000000002
26.3247	1.6540000000000001
26.3304	3.4853
26.3504	1.5276
26.364900000000002	1.7457
26.372700000000002	1.1228
26.4722	1.8004
26.474500000000003	1.8267
26.5028	1.1611
26.509700000000002	2.4294000000000002
26.5154	2.2721
26.518	1.3818000000000001
26.5487	1.8676000000000001
26.5563	1.9544000000000001
26.614600000000003	2.3733
26.6197	1.9838
26.631400000000003	1.3662
26.660600000000002	2.4148
26.6611	2.5033000000000003
26.680100000000003	2.354
26.698500000000003	1.655
26.715	1.8073000000000001
26.7194	1.4142000000000001
26.7299	1.5215
26.750300000000003	1.792
26.7654	1.4388
26.8338	1.8189000000000002
26.860300000000002	3.2799
26.8654	2.5072
26.944000000000003	3.5096000000000003
27.037000000000003	2.7799
27.118000000000002	2.2778
27.2021	2.0157000000000003
27.2312	1.5514000000000001
27.2316	2.2519
27.2986	2.0296000000000003
27.3644	4.0363
27.3764	1.8769
27.4358	2.1702
27.4538	2.3312
27.471300000000003	3.1296
27.4785	1.6688
27.4863	1.6385
27.5193	1.7545000000000002
27.532500000000002	2.0122
27.541900000000002	1.5523
27.5849	2.2597
27.603	2.0633
27.7911	2.0924
27.8187	1.7941
27.8942	3.8074000000000003
27.9007	2.8091
28.075200000000002	1.8435000000000001
28.0834	1.9634
28.7897	2.9518
28.934900000000003	3.1935000000000002
28.9893	2.9839
30.023	1.8311000000000002
30.0514	1.7847000000000002
30.2618	1.7116
30.2897	1.7257
32.0352	1.6062
32.1445	2.1037
39.1762	1.8248
39.351600000000005	1.1662000000000001
39.398	1.2881
39.4339	1.2122000000000002
40.6941	3.0352
88.4152	4.351500000000001
90.2308	4.365
113.9666	6.2804
116.8827	5.7456000000000005
146.8671	2.724
183.8717	5.9085

==> Data/O8.dat <==
27.8853	0.265
27.9155	0.7357
28.509700000000002	0.43160000000000004
29.7921	0.364
30.817800000000002	0.001
32.5427	2.9138
33.2265	1.061
33.4547	1.427
34.1434	1.3954
34.3117	2.6023
34.3327	1.1355
34.3816	1.2834
34.8018	1.5099
34.813	1.6072000000000002
34.947700000000005	1.2465000000000002
35.211600000000004	1.8122
35.2538	3.0219
35.2682	1.8927
35.3187	2.3003
35.3564	1.6648
35.3584	1.4059000000000001
35.3992	1.9083
35.481700000000004	2.9566000000000003
35.494	1.8081
36.1865	2.0305
36.4555	2.1703
36.6276	2.8217000000000003
39.8256	0.4768
39.9707	0.4607
40.2549	1.7239
41.0238	1.3411
41.2258	1.314
41.453	1.3437000000000001
41.5632	1.1532
41.6191	1.0182
48.2477	0.2584
48.2552	0.35050000000000003
53.0431	0.6205
65.03410000000001	2.0853
65.5479	1.748
69.8668	3.9320000000000004
78.28190000000001	4.496
78.7769	4.7327
88.7729	7.4253
90.2783	4.8432
103.23530000000001	6.0173000000000005
115.9949	4.9889
116.44770000000001	5.5835
117.2609	4.913600000000001
128.6282	3.024

==> Data/T4m.dat <==
0.5714	0.
1.9056000000000002	0.2083
3.0879000000000003	0.643
3.4080000000000004	0.08320000000000001
3.5544000000000002	0.9713
4.3169	0.25420000000000004
4.520300000000001	0.2554
4.5525	1.2755
4.5715	3.8542
4.7559000000000005	1.9189
4.8203000000000005	1.9921000000000002
4.8842	2.016
4.9115	0.3013
4.9122	0.30110000000000003
4.9528	1.4246
4.9748	1.3723
4.981800000000001	1.3655000000000002
5.0007	3.9739
5.0518	0.6278
5.0783000000000005	1.7683
5.1266	3.2121
5.1423000000000005	2.5604
5.1749	2.1037
5.1753	0.5783
5.1939	0.0316
5.2092	4.0243
5.2315000000000005	0.6785
5.2315000000000005	3.4404000000000003
5.2372000000000005	0.6605000000000001
5.2445	0.0731
5.2923	0.1452
5.298900000000001	0.1589
5.317200000000001	0.2682
5.3609	0.5718
5.3884	3.6522
5.4354000000000005	0.7151000000000001
5.493	0.9777
5.4976	4.29
5.5064	2.2422
5.5134	3.9562000000000004
5.535200000000001	4.3466000000000005
5.5529	3.8095000000000003
5.5576	2.2461
5.5963	2.0026
5.6902	4.1224
5.716	2.1184000000000003
5.728000000000001	0.9573
5.7403	0.5404
5.752400000000001	1.7535
5.7731	0.4844
5.774900000000001	1.6189
5.7767	1.614
5.826700000000001	0.1041
5.8303	4.4937000000000005
5.8773	0.093
5.9914000000000005	2.0732
6.0338	1.0362
6.130800000000001	3.6948000000000003
6.1752	4.0053
6.183400000000001	3.6281000000000003
6.264	2.9109000000000003
6.291300000000001	1.4847000000000001
6.2921000000000005	0.10010000000000001
6.3064	2.2525
6.3518	0.5269
6.3653	2.8849
6.3944	1.9160000000000001
6.4045000000000005	1.2103000000000002
6.439500000000001	0.7468
6.4670000000000005	4.0312
6.5536	9.316600000000001
6.562200000000001	0.10060000000000001
6.5781	1.1509
6.6314	2.8548
6.657500000000001	0.161
6.665900000000001	0.7402000000000001
6.705900000000001	2.7348000000000003
6.774900000000001	0.3538
6.7789	0.3039
6.8072	2.8892
6.8608	2.9043
6.971	0.8606
7.0105	1.9944000000000002
7.0286	0.8579
7.0521	0.8564
7.081600000000001	0.8464
7.1181	1.5678
7.1328000000000005	0.6101
7.136100000000001	0.7448
7.1627	0.7393000000000001
7.1981	2.9349000000000003
7.246700000000001	2.3213
7.3322	2.6929000000000003
7.423900000000001	2.7697000000000003
7.4916	0.6022000000000001
7.539000000000001	2.4835000000000003
7.5441	1.2752000000000001
7.5524000000000004	1.2481
7.6096	0.6628000000000001
7.6127	3.2161
7.6496	3.2563
7.7149	12.519300000000001
7.716500000000001	3.3461000000000003
7.742100000000001	0.7062
7.7552	2.6451000000000002
7.7584	2.9589000000000003
7.8079	2.5966
7.824000000000001	2.5711
7.8546000000000005	3.2098
7.960100000000001	0.8987
7.986800000000001	1.552
8.0221	2.2484
8.058200000000001	2.0016000000000003
8.0771	3.4533
8.091800000000001	0.9002
8.1073	5.928100000000001
8.118	2.2753
8.1377	2.2835
8.1387	2.0140000000000002
8.1884	0.9464
8.2591	0.7887000000000001
8.291500000000001	1.1942000000000002
8.315800000000001	6.425800000000001
8.399000000000001	6.4804
8.4207	5.1062
8.5136	3.4274
8.522400000000001	7.0792
8.5848	0.9559000000000001
8.6171	4.643
8.6354	0.9582
8.6516	1.8737000000000001
8.6723	3.2046
8.6854	3.6799000000000004
8.6926	2.5196
8.751100000000001	6.6668
8.7865	5.9137
8.9322	2.8469
8.9656	3.7433
8.973600000000001	1.0977000000000001
8.98	6.0928
9.009400000000001	5.2305
9.076500000000001	3.547
9.0817	0.3629
9.1386	1.0936000000000001
9.2055	6.092700000000001
9.243400000000001	2.1225
9.3498	3.6091
9.3979	3.4130000000000003
9.4722	4.7922
9.7539	0.7383000000000001
9.861600000000001	6.2706
10.021700000000001	0.5161
10.0441	2.2305
10.1119	6.8843000000000005
10.225	4.7032
10.327300000000001	1.1967
10.4063	5.2271
10.5121	3.5964
10.6658	6.3369
10.7123	6.1401
10.7352	6.1462
10.856300000000001	6.0238000000000005
11.0676	1.2784
11.792300000000001	1.3205
12.2103	5.7833000000000006
12.239700000000001	5.7771
13.0571	4.2539
14.2127	1.2950000000000002
14.8064	6.6435

==> Data/T5m.dat <==
2.5757000000000003	0.44070000000000004
5.0759	1.4556
5.8551	0.6251
5.9107	0.0004
6.0347	3.4329
6.251	2.8306
6.6863	1.5685
6.7201	0.009000000000000001
6.7491	0.014400000000000001
6.7654000000000005	0.023
6.768400000000001	0.0205
6.782100000000001	0.29560000000000003
6.8719	1.0628
7.0728	1.6049
7.0795	1.6431
7.109500000000001	0.3927
7.1351	0.12240000000000001
7.1644000000000005	0.2831
7.1962	0.388
7.225300000000001	1.6923000000000001
7.2742	0.2384
7.302700000000001	0.2227
7.3151	4.5164
7.3180000000000005	1.1340000000000001
7.3345	2.3045
7.368	1.6333
7.3891	0.7047
7.3951	0.9377000000000001
7.439900000000001	1.5381
7.4543	3.0542000000000002
7.4834000000000005	1.0193
7.513800000000001	2.8011
7.5224	3.4808000000000003
7.563700000000001	0.2912
7.573300000000001	3.5213
7.5818	1.0066
7.591200000000001	1.8999000000000001
7.6039	0.16160000000000002
7.606400000000001	5.0682
7.6069	1.7976
7.6192	0.25830000000000003
7.6294	0.2957
7.6446000000000005	3.5129
7.699400000000001	1.1208
7.710800000000001	0.28450000000000003
7.737	1.4426
7.739000000000001	3.6752000000000002
7.7423	0.9767
7.801100000000001	1.0521
7.822	1.5872000000000002
7.824800000000001	0.2997
7.889	0.5187
7.9313	0.2897
7.9777000000000005	0.9869
7.980300000000001	2.6925000000000003
8.0001	0.30560000000000004
8.033800000000001	0.8369000000000001
8.0816	1.5261
8.0823	3.3932
8.0936	1.5851000000000002
8.131	1.9244
8.143600000000001	1.8940000000000001
8.145800000000001	2.1957
8.1845	1.1116000000000001
8.1925	2.7617000000000003
8.1964	4.4627
8.2178	0.33390000000000003
8.261700000000001	1.7608000000000001
8.2697	1.0945
8.298	2.6787
8.322000000000001	2.1279
8.343	3.1642
8.3443	2.345
8.3454	1.6474
8.3458	0.9187000000000001
8.3632	3.5818000000000003
8.444700000000001	1.0134
8.4875	1.8532000000000002
8.501100000000001	2.4542
8.551	2.4104
8.558900000000001	0.8691000000000001
8.561200000000001	0.9176000000000001
8.5665	0.8764000000000001
8.5746	1.2205000000000001
8.6104	0.727
8.6109	1.7581
8.6563	1.9973
8.687000000000001	0.4272
8.6994	0.5106
8.7672	0.48810000000000003
8.7757	0.4894
8.81	1.2302
8.8636	0.8098000000000001
8.879100000000001	1.8712000000000002
8.902000000000001	2.6341
8.906	1.0623
8.928700000000001	0.6636000000000001
8.9356	2.882
8.9376	5.4537
8.943800000000001	0.6632
8.9663	0.47450000000000003
9.0218	2.3743000000000003
9.026900000000001	1.074
9.055100000000001	0.5738
9.1005	0.15610000000000002
9.1225	0.8631000000000001
9.1995	1.4802
9.205	0.7666000000000001
9.2094	1.8608
9.244100000000001	2.0986000000000002
9.2475	1.8467
9.263200000000001	2.4783
9.2636	0.5957
9.2814	0.2243
9.2954	3.9663000000000004
9.2992	0.9446
9.3327	0.8791
9.3521	4.0757
9.3924	2.8126
9.4067	4.5456
9.4178	0.7543000000000001
9.4525	2.108
9.49	1.861
9.4986	0.6982
9.5154	0.6807000000000001
9.5325	1.335
9.5419	2.5773
9.5441	0.4685
9.552200000000001	0.29350000000000004
9.553700000000001	1.8477000000000001
9.558900000000001	0.8985000000000001
9.6221	1.4118000000000002
9.634400000000001	1.982
9.6452	2.8785000000000003
9.659600000000001	0.46480000000000005
9.6713	0.7447
9.7004	10.558100000000001
9.7421	4.1324000000000005
9.7546	0.9505
9.7743	1.4138000000000002
9.7788	3.2586
9.789	0.8535
9.7894	1.8307
9.791500000000001	1.2291
9.7997	0.3714
9.8087	1.1206
9.8512	0.40280000000000005
9.861500000000001	1.4572
9.877600000000001	1.9268
9.9319	1.4742000000000002
9.9494	2.3809
9.9496	0.6419
9.9567	1.6914
9.9616	2.9567
9.9795	0.6441
9.9859	1.3785
9.9886	1.2304000000000002
10.0038	0.8809
10.0065	2.6885000000000003
10.013300000000001	1.0877000000000001
10.025400000000001	0.7505000000000001
10.0273	0.5463
10.0305	3.0124
10.0403	2.4933
10.043800000000001	1.3899000000000001
10.069600000000001	4.821000000000001
10.103100000000001	1.1434
10.105500000000001	3.9852000000000003
10.1188	0.6681
10.119200000000001	5.1436
10.1205	2.9418
10.1312	3.0596
10.135	1.3873
10.1358	2.7224
10.1411	2.3162000000000003
10.159600000000001	1.6547
10.1616	1.0549
10.1777	3.2855000000000003
10.179	1.4804000000000002
10.1873	0.7393000000000001
10.1891	0.41650000000000004
10.201	1.6198000000000001
10.201600000000001	6.697100000000001
10.2021	2.5235000000000003
10.2172	5.5520000000000005
10.241900000000001	5.1264
10.2439	0.5056
10.2638	0.9663
10.2791	3.3462
10.2798	4.7366
10.2956	2.0824000000000003
10.330300000000001	5.3091
10.3529	4.5656
10.3556	5.3642
10.3637	0.5535
10.3658	2.4575
10.3695	4.6112
10.3797	3.1296
10.3968	2.6335
10.3991	4.9425
10.400500000000001	3.0403000000000002
10.4113	0.49300000000000005
10.4139	3.5441000000000003
10.4177	4.891
10.4312	2.5185
10.443100000000001	0.4408
10.4482	2.141
10.449200000000001	4.6125
10.4932	1.7446000000000002
10.5023	2.6308000000000002
10.5028	3.1252
10.5136	3.2800000000000002
10.5165	0.4591
10.5366	1.2323
10.5389	1.6537000000000002
10.5554	0.7549
10.5648	1.459
10.578100000000001	1.616
10.5836	2.3078000000000003
10.5877	2.7768
10.6064	2.8088
10.6165	0.17
10.617	0.6501
10.6183	0.9982000000000001
10.6266	0.6372
10.642000000000001	0.4671
10.648100000000001	4.6327
10.6485	1.3996000000000002
10.649000000000001	3.1795
10.655000000000001	2.7131000000000003
10.6576	4.4265
10.680100000000001	2.1886
10.690100000000001	1.9059000000000001
10.695	4.8033
10.6982	3.7382
10.7158	0.8012
10.7179	5.3844
10.72	0.039900000000000005
10.7378	0.8178000000000001
10.739	2.3969
10.741800000000001	2.8123
10.7599	2.4153000000000002
10.7664	2.0825
10.7689	1.6887
10.780800000000001	2.1054
10.8009	5.3269
10.8048	0.7629
10.8103	0.667
10.811200000000001	2.3047
10.8183	0.5838
10.830400000000001	1.3907
10.836500000000001	1.1026
10.8605	1.8453000000000002
10.872300000000001	1.0647
10.8735	5.1741
10.8773	0.7188
10.8843	9.093200000000001
10.888900000000001	3.6054000000000004
10.8992	1.9455
10.907200000000001	4.7475000000000005
10.9351	2.165
10.938500000000001	3.0042
10.9414	5.0499
10.9452	2.3436
10.946	0.7442000000000001
10.951	1.8975000000000002
10.951600000000001	4.7484
10.9628	1.0988
10.9726	0.8015
10.9746	0.8104
10.9791	2.778
10.984300000000001	1.6559000000000001
10.9899	1.6536000000000002
10.9921	1.1737
10.993400000000001	1.5546
11.023100000000001	3.5992
11.0386	5.7761000000000005
11.0417	0.2106
11.0441	2.4495
11.0466	0.9405
11.052000000000001	1.8908
11.0594	5.4396
11.0737	0.9033
11.0748	1.5636
11.0791	2.145
11.0915	2.1703
11.0938	2.2284
11.0983	2.3373
11.098700000000001	4.9252
11.1019	1.3043
11.1037	1.8820000000000001
11.1081	3.5773
11.1104	1.1538000000000002
11.1143	1.7000000000000002
11.115300000000001	0.8187000000000001
11.124400000000001	3.7797
11.1263	1.0253
11.1294	2.7992000000000004
11.1301	5.351100000000001
11.136700000000001	6.056900000000001
11.1502	0.9562
11.1517	5.1669
11.152600000000001	1.7195
11.1653	1.8502
11.167100000000001	1.5406
11.1721	2.19
11.179300000000001	1.2312
11.1813	1.0832000000000002
11.2017	0.9891000000000001
11.2019	3.4258
11.213000000000001	1.2315
11.2172	2.5587
11.2192	1.5956000000000001
11.226600000000001	2.7056
11.2283	0.46690000000000004
11.2398	1.2203000000000002
11.242	4.6469000000000005
11.2439	2.3057000000000003
11.245700000000001	0.916
11.2476	3.0121
11.2638	3.6985
11.266200000000001	1.6989
11.2673	0.5722
11.271600000000001	2.6223
11.2728	2.8226
11.273800000000001	3.7102000000000004
11.277700000000001	3.2473
11.278500000000001	0.9018
11.2786	2.3323
11.2848	0.2036
11.2935	3.5965000000000003
11.3017	1.2737
11.305	4.5218
11.3065	4.075200000000001
11.3077	0.37920000000000004
11.322000000000001	0.3826
11.3247	0.6668000000000001
11.326600000000001	0.32120000000000004
11.3294	3.673
11.331000000000001	3.0688
11.348500000000001	5.1471
11.351	3.6059
11.361500000000001	1.7523000000000002
11.3765	4.1406
11.3793	0.4461
11.3894	3.6383
11.394300000000001	2.9543
11.399000000000001	4.8582
11.417	3.9332000000000003
11.4184	1.1800000000000002
11.427000000000001	0.4937
11.4413	2.9326000000000003
11.4557	1.1362
11.4747	1.9495
11.475800000000001	1.3535000000000001
11.481	1.7132
11.4992	2.2381
11.5006	0.8346
11.521700000000001	1.1629
11.522	0.7366
11.5229	1.7976
11.5256	3.5499
11.526	3.4570000000000003
11.5281	4.5152
11.5334	2.6995
11.536000000000001	3.4014
11.542100000000001	1.0238
11.5602	2.3276
11.567	1.1459000000000001
11.5762	7.5205
11.579500000000001	4.4978
11.580300000000001	2.0546
11.582	1.6326
11.591700000000001	1.6547
11.5919	4.687
11.594100000000001	0.9382
11.6033	1.6571
11.6094	2.7885
11.613100000000001	4.835100000000001
11.618300000000001	2.3178
11.6194	1.256
11.622300000000001	3.0896000000000003
11.6304	5.403700000000001
11.6342	2.4051
11.634300000000001	0.1968
11.6403	1.1024
11.6529	5.2449
11.6789	1.2867
11.6807	0.4058
11.6851	1.5784
11.687000000000001	2.7085000000000004
11.698500000000001	3.6444
11.701600000000001	3.5769
11.704600000000001	0.7615000000000001
11.710600000000001	1.4325
11.712800000000001	6.4581
11.7139	3.3895
11.7184	2.2632000000000003
11.7215	3.0523000000000002
11.7225	3.8927
11.722900000000001	1.7628000000000001
11.7246	2.2623
11.7246	5.5503
11.728800000000001	2.4028
11.728900000000001	6.5749
11.729700000000001	1.4545000000000001
11.7399	4.1173
11.7452	4.1247
11.745800000000001	1.2206000000000001
11.7461	1.157
11.747200000000001	4.3063
11.75	1.5711000000000002
11.7566	5.117
11.7582	1.655
11.7651	3.5122
11.766300000000001	1.8003
11.7711	2.6830000000000003
11.7712	0.9555
11.7829	2.0183
11.783700000000001	0.8884000000000001
11.787	1.6599000000000002
11.8292	0.6472
11.8345	1.3725
11.8495	3.9429000000000003
11.8506	5.6069
11.8519	3.6457
11.855500000000001	2.1315
11.861	3.579
11.8735	1.0407
11.873800000000001	2.4408000000000003
11.8771	1.6134000000000002
11.8825	1.3498
11.883700000000001	2.3352
11.885200000000001	0.6797000000000001
11.887500000000001	1.3709
11.8884	2.9667000000000003
11.889700000000001	5.2149
11.8972	0.6077
11.902600000000001	3.9542
11.9137	2.2386
11.9162	3.3002000000000002
11.9185	4.0704
11.9261	2.6638
11.930900000000001	10.141200000000001
11.9364	0.9567
11.937700000000001	2.858
11.945	1.8956000000000002
11.9473	1.4882
11.9501	1.7057
11.9503	3.5256000000000003
11.9519	3.6158
11.959200000000001	2.6725000000000003
11.9686	2.5228
11.9786	1.0917000000000001
11.981100000000001	1.6254000000000002
11.988100000000001	1.2089
11.995000000000001	2.5062
12.001700000000001	3.8529
12.0181	3.8746
12.0226	1.2145000000000001
12.0512	1.1413
12.0523	2.705
12.0561	1.3237
12.066600000000001	1.6106
12.0716	3.1129000000000002
12.0838	2.576
12.0877	0.7669
12.0919	2.9705000000000004
12.1018	1.8462
12.1112	0.9823000000000001
12.111600000000001	5.8748000000000005
12.112200000000001	1.361
12.1196	3.9406000000000003
12.1219	0.9515
12.128300000000001	2.0588
12.1303	2.4729
12.1377	2.3375
12.140400000000001	2.2033
12.1545	0.0864
12.156400000000001	2.6794000000000002
12.174100000000001	0.8646
12.1803	1.0281
12.1805	1.1056000000000001
12.1818	1.1141
12.1868	1.0819
12.187700000000001	1.4314
12.187800000000001	4.2934
12.1919	7.0065
12.1943	1.3245
12.1963	4.1064
12.199	2.575
12.2066	2.3653
12.2089	1.2692
12.214500000000001	2.6824000000000003
12.215900000000001	3.5816000000000003
12.218300000000001	1.6940000000000002
12.2199	1.2727000000000002
12.2219	1.5507
12.2269	3.5388
12.2322	1.3138
12.233	1.5962
12.2382	0.9905
12.244100000000001	3.4442000000000004
12.2481	0.5846
12.2497	1.4827000000000001
12.2522	3.1329000000000002
12.264700000000001	4.478400000000001
12.269200000000001	5.0297
12.2697	5.3712
12.2703	0.7298
12.2819	3.8515
12.2857	1.9515
12.2909	3.2068000000000003
12.2917	0.7776000000000001
12.3046	1.2942
12.3061	3.6982000000000004
12.3065	1.1675
12.310400000000001	3.8196000000000003
12.3123	1.3363
12.320400000000001	0.4711
12.3246	1.3971
12.3248	1.2884
12.3255	3.8897000000000004
12.3324	2.3309
12.3332	3.483
12.3389	1.0596
12.3731	2.8917
12.3788	2.6268000000000002
12.379100000000001	7.0712
12.3817	2.6881
12.3827	3.8634000000000004
12.3972	2.3869000000000002
12.4076	1.8483
12.4113	1.7139
12.4237	1.6294000000000002
12.442200000000001	1.6574
12.442400000000001	2.5336000000000003
12.4473	1.0761
12.447600000000001	3.1155
12.4612	0.8450000000000001
12.4633	1.2857
12.468300000000001	4.580900000000001
12.469700000000001	2.584
12.4717	2.5741
12.4731	4.3051
12.479800000000001	1.2618
12.4944	0.4295
12.5054	1.0378
12.513	4.4753
12.5168	0.9654
12.5211	1.7945
12.5213	0.8415
12.526100000000001	3.0637000000000003
12.5283	4.2384
12.5344	2.7695000000000003
12.5396	3.4767
12.541	0.9780000000000001
12.5426	1.3724
12.543800000000001	1.7749000000000001
12.546800000000001	1.8294000000000001
12.548	3.4315
12.5508	5.3832
12.5534	3.0638
12.5548	0.9460000000000001
12.5595	4.9095
12.559700000000001	2.6180000000000003
12.5602	2.9733
12.567400000000001	1.9742000000000002
12.5702	4.1301000000000005
12.582500000000001	2.0311
12.5897	2.2022
12.5908	5.4448
12.5921	5.595000000000001
12.592600000000001	2.6719
12.6029	4.4317
12.6035	2.8631
12.611	1.4104
12.615400000000001	2.3284000000000002
12.6188	3.9374000000000002
12.6226	4.3983
12.626000000000001	4.8935
12.6309	2.8797
12.635900000000001	2.8059000000000003
12.6376	2.4218
12.6402	1.0266
12.643	1.2924
12.643600000000001	5.3491
12.648100000000001	2.6954000000000002
12.6484	2.3938
12.648900000000001	2.9177
12.65	1.2722
12.652000000000001	3.7525000000000004
12.6525	1.9353
12.658800000000001	0.6559
12.6591	2.2809
12.6735	2.8294
12.6775	1.3293000000000001
12.6856	2.9763
12.6857	0.7289
12.6873	0.6504
12.6914	1.9022000000000001
12.692400000000001	5.9044
12.696800000000001	1.1520000000000001
12.698500000000001	3.5289
12.701400000000001	2.8344
12.704600000000001	4.1752
12.7093	2.1253
12.7171	1.5971000000000002
12.72	7.1047
12.725100000000001	2.8707000000000003
12.7293	2.9888000000000003
12.7306	2.6523000000000003
12.7315	1.1915
12.7481	0.6950000000000001
12.7507	4.816800000000001
12.754900000000001	2.0786000000000002
12.7619	4.816800000000001
12.7668	0.5994
12.767700000000001	4.274500000000001
12.7713	1.9333
12.773200000000001	1.8333000000000002
12.7758	0.2534
12.7782	1.6478000000000002
12.789900000000001	4.5662
12.7903	1.3445
12.793700000000001	3.8721
12.820300000000001	3.5542000000000002
12.823500000000001	1.2499
12.824900000000001	2.0116
12.8278	2.2032000000000003
12.841600000000001	4.8177
12.841800000000001	2.4151000000000002
12.845500000000001	0.7309
12.847800000000001	2.0769
12.8514	2.294
12.851600000000001	4.1866
12.873000000000001	3.6405000000000003
12.879900000000001	2.4717000000000002
12.885800000000001	4.8631
12.888100000000001	0.4561
12.8907	1.604
12.902600000000001	3.0664000000000002
12.9037	3.1753
12.904100000000001	2.2445
12.9105	4.4123
12.9162	1.5827
12.918000000000001	2.7665
12.9236	0.5737
12.928	4.8786000000000005
12.9283	1.8104
12.928600000000001	1.9873
12.9351	7.7183
12.9435	0.8426
12.9467	1.5478
12.9502	2.2726
12.951500000000001	3.4578
12.9532	1.8819000000000001
12.9551	1.7284000000000002
12.958300000000001	2.1739
12.9595	2.309
12.9649	4.6132
12.9703	3.3751
12.9708	2.3755
12.9755	0.4294
12.9757	2.17
12.987400000000001	4.4299
12.994800000000001	0.3022
13.001000000000001	6.6013
13.0096	4.1989
13.020000000000001	1.9837
13.0212	1.7381
13.025	2.5953
13.0281	4.447
13.0294	2.2584
13.030000000000001	0.9836
13.0313	1.9871
13.0425	1.6064
13.043700000000001	1.8812
13.046800000000001	3.5621
13.0477	6.9534
13.0478	1.5028000000000001
13.048	2.1706000000000003
13.0503	0.0449
13.0625	0.8747
13.067200000000001	3.5075000000000003
13.0679	2.6866000000000003
13.076400000000001	2.9404000000000003
13.080300000000001	0.46030000000000004
13.0867	0.7844
13.0965	2.8656
13.0975	1.3495000000000001
13.111	4.1898
13.1141	2.0828
13.1193	4.5182
13.1197	4.4127
13.130500000000001	1.7565000000000002
13.1333	1.2685
13.133600000000001	2.1182000000000003
13.1399	2.2389
13.147	4.9958
13.149000000000001	4.3626000000000005
13.1637	4.0989
13.164000000000001	1.3249
13.1723	4.1197
13.173900000000001	2.3431
13.1765	1.7503000000000002
13.1897	2.698
13.190800000000001	4.1277
13.1978	3.5261
13.1994	2.3923
13.2055	2.1038
13.2112	3.2135000000000002
13.212800000000001	1.8576000000000001
13.2172	4.8622000000000005
13.222100000000001	5.6219
13.225100000000001	1.5969
13.225100000000001	2.898
13.2322	3.5091
13.233400000000001	2.6878
13.2341	2.3166
13.249	0.6845
13.250200000000001	3.1024000000000003
13.2545	0.7567
13.2569	3.5371
13.2603	2.9008000000000003
13.260900000000001	1.2855
13.2614	3.7271
13.2634	1.5601
13.2645	0.5872
13.2668	4.6759
13.2727	0.7757000000000001
13.2734	2.8105
13.2787	2.2322
13.281600000000001	1.6694
13.2826	1.5047000000000001
13.2828	2.9592
13.2843	0.7183
13.285400000000001	2.2964
13.2863	3.1149
13.2896	3.4766000000000004
13.289800000000001	3.9075
13.2966	3.4278
13.2969	2.5699
13.302000000000001	1.9469
13.3042	5.569500000000001
13.3099	0.6867000000000001
13.3169	2.7858
13.3184	2.5940000000000003
13.3186	3.6698000000000004
13.3198	1.276
13.321200000000001	2.926
13.322600000000001	4.7805
13.326	1.4991
13.331000000000001	1.1448
13.3323	3.6117000000000004
13.333300000000001	0.
13.342	4.0448
13.353900000000001	2.3187
13.356100000000001	2.3749000000000002
13.3659	2.5045
13.369100000000001	6.6145000000000005
13.369200000000001	1.8173000000000001
13.369900000000001	0.8093
13.372100000000001	3.6023
13.3747	3.7153
13.3811	3.6226000000000003
13.3816	1.3557000000000001
13.383600000000001	2.3876
13.3878	2.9918
13.3902	3.0367
13.391900000000001	1.7817
13.3937	1.7225000000000001
13.397	2.1809000000000003
13.397300000000001	0.4721
13.399700000000001	3.8882000000000003
13.402000000000001	1.2393
13.407200000000001	2.7077
13.4245	5.207800000000001
13.4259	0.5275000000000001
13.4292	2.1568
13.430800000000001	3.8604000000000003
13.438	1.7716
13.4395	6.7128000000000005
13.4436	2.3559
13.4451	4.4025
13.449200000000001	4.3180000000000005
13.455900000000002	0.7841
13.4572	1.8939000000000001
13.459800000000001	2.0142
13.461400000000001	3.9081
13.464	3.0911
13.4642	2.2326
13.4702	2.2498
13.481200000000001	1.0453000000000001
13.4884	0.8214
13.489	4.1112
13.4976	1.9201000000000001
13.5021	3.616
13.502400000000002	6.1164000000000005
13.5052	1.4355
13.510200000000001	1.7570000000000001
13.5176	5.319500000000001
13.520900000000001	2.0975
13.524000000000001	1.5832000000000002
13.5418	1.8509
13.5434	2.3763
13.5442	0.7172000000000001
13.5507	4.4507
13.5647	3.8351
13.570300000000001	1.4914
13.576600000000001	2.2804
13.5769	2.1522
13.577200000000001	3.4279
13.5866	4.278700000000001
13.596	1.3889
13.596	2.9048000000000003
13.6043	1.3103
13.6095	2.8707000000000003
13.613900000000001	1.7873
13.616900000000001	2.7652
13.618300000000001	1.9694
13.620700000000001	4.5865
13.629000000000001	4.3266
13.6424	4.3546000000000005
13.6431	4.2118
13.6455	4.2007
13.646	3.4837000000000002
13.6544	1.869
13.6568	2.5884
13.6639	2.6203000000000003
13.670100000000001	3.68
13.6737	2.0817
13.6767	4.5457
13.679	1.5979
13.6803	2.1317
13.6879	2.7875
13.6919	4.5816
13.6926	0.5101
13.6959	1.57
13.7034	6.272600000000001
13.7065	3.2623
13.7188	6.57
13.7192	1.7406000000000001
13.7322	0.9520000000000001
13.7355	1.0669
13.7383	2.9958
13.7385	7.5376
13.7394	2.1787
13.7531	3.2125000000000004
13.7542	2.4616000000000002
13.754700000000001	2.8253
13.7598	2.0237000000000003
13.7626	2.7207000000000003
13.7643	1.3229
13.7687	2.1737
13.7702	4.759
13.7706	1.2751000000000001
13.7757	2.0001
13.7771	0.4247
13.782900000000001	2.1270000000000002
13.783100000000001	2.3069
13.7833	0.14730000000000001
13.7872	2.0657
13.789800000000001	2.0408
13.7918	2.0617
13.8018	3.5435000000000003
13.8033	4.3357
13.811200000000001	3.0637000000000003
13.8122	2.0597000000000003
13.8176	1.0907
13.819	3.3048
13.821000000000002	1.9448
13.8215	7.2728
13.822600000000001	0.9903000000000001
13.824100000000001	1.7859
13.8251	2.1222000000000003
13.8345	4.1914
13.838700000000001	3.7857000000000003
13.841700000000001	1.7770000000000001
13.846200000000001	3.1541
13.849400000000001	1.5019
13.849400000000001	2.9598
13.8552	0.47600000000000003
13.860000000000001	2.6834000000000002
13.8621	3.1228000000000002
13.8633	1.4919
13.8671	2.3644000000000003
13.8689	3.6748000000000003
13.8719	0.6403
13.8777	3.1927000000000003
13.8781	3.0054000000000003
13.8838	0.34750000000000003
13.8853	0.8397
13.885800000000001	0.8703000000000001
13.8946	1.3108
13.8987	2.2616
13.9022	1.1042
13.904	1.0994000000000002
13.906400000000001	4.2923
13.916300000000001	5.377800000000001
13.924100000000001	1.969
13.9397	2.8539000000000003
13.943800000000001	2.7962000000000002
13.9459	0.8345
13.948500000000001	2.654
13.9609	2.4651
13.9627	3.4074
13.9638	1.5499
13.9641	2.8224
13.966000000000001	0.33540000000000003
13.9715	2.112
13.973500000000001	4.2172
13.979800000000001	2.8437
13.9823	1.1439000000000001
13.984200000000001	5.1718
13.9876	1.7099
13.991800000000001	7.4892
13.994100000000001	1.1657
13.9946	1.7869000000000002
13.997	1.0219
14.0014	2.0507
14.008700000000001	1.7586000000000002
14.0097	2.6387
14.0106	4.3405000000000005
14.0158	2.6806
14.016300000000001	1.2914
14.019400000000001	9.7924
14.030000000000001	4.9534
14.0318	3.1009
14.0332	7.1465000000000005
14.0449	3.2157
14.045300000000001	3.6585
14.047500000000001	2.6806
14.0693	4.3495
14.0722	2.0801000000000003
14.074	0.39530000000000004
14.0762	2.0238
14.076600000000001	2.698
14.0767	1.1597
14.083300000000001	2.8547000000000002
14.0945	0.4963
14.096	0.618
14.097100000000001	2.7738
14.0999	3.7809000000000004
14.1011	2.6561
14.1127	1.7194
14.112900000000002	1.7855
14.131200000000002	1.2789000000000001
14.1319	2.2732
14.1325	0.3053
14.1342	0.6858000000000001
14.1363	3.6269
14.1384	0.1718
14.142100000000001	2.14
14.145000000000001	2.3408
14.1478	4.0724
14.1631	2.8256
14.167	2.0361000000000002
14.1704	1.6897
14.1715	3.1284
14.175	3.3046
14.177800000000001	1.2845
14.1843	2.1547
14.187600000000002	2.4555000000000002
14.194	2.432
14.194500000000001	1.9424000000000001
14.194600000000001	2.244
14.1973	2.2429
14.202200000000001	3.4809
14.207600000000001	1.2537
14.207600000000001	4.8395
14.212800000000001	2.5068
14.213600000000001	0.9768
14.2188	0.5613
14.2207	3.1127000000000002
14.225900000000001	3.4516
14.2307	2.943
14.2391	2.4563
14.240200000000002	3.5851
14.2429	6.077500000000001
14.260900000000001	1.5715000000000001
14.269	2.206
14.275300000000001	3.5247
14.288300000000001	2.5675000000000003
14.2887	1.9822000000000002
14.294300000000002	5.1623
14.2946	2.0255
14.3024	2.4706
14.302800000000001	2.3997
14.3094	1.8131000000000002
14.3118	2.8501000000000003
14.3153	1.8477000000000001
14.320300000000001	2.7239
14.3275	4.2408
14.3323	2.2209000000000003
14.335600000000001	2.3134
14.3359	4.919300000000001
14.3377	1.9593
14.341800000000001	3.2787
14.3541	4.5199
14.3565	2.3001
14.3612	1.4704000000000002
14.361500000000001	5.1022
14.3633	4.5979
14.3671	0.8317
14.369200000000001	2.7191
14.369200000000001	3.0325
14.370600000000001	3.6405000000000003
14.371300000000002	5.6699
14.3811	1.1108
14.400300000000001	1.6997
14.403300000000002	1.8748
14.4047	1.6915
14.405000000000001	2.0017
14.407	1.7040000000000002
14.4169	0.35860000000000003
14.4176	2.3431
14.419300000000002	3.2944
14.4235	3.2101
14.4253	2.8047
14.4259	2.1252
14.428	2.9761
14.429300000000001	1.474
14.4296	1.7112
14.4297	2.9666
14.4335	1.8381
14.4398	3.3961
14.440900000000001	1.7189
14.441600000000001	2.8147
14.446200000000001	1.1823000000000001
14.446200000000001	2.4076
14.4783	1.7072
14.4854	2.3872
14.486	1.2832000000000001
14.487900000000002	0.5515
14.489500000000001	3.7936
14.492500000000001	1.7292
14.4938	2.9283
14.500100000000002	0.1701
14.5037	1.9157000000000002
14.5065	2.1058
14.5134	1.4391
14.514800000000001	3.6038
14.5149	3.2448
14.5187	0.3335
14.521	3.1747
14.521600000000001	3.5675000000000003
14.5304	3.6704000000000003
14.5327	2.1852
14.5431	1.5141
14.5478	4.2085
14.559000000000001	2.4015
14.5723	2.3084000000000002
14.578700000000001	3.3358000000000003
14.579600000000001	2.7214
14.593	2.0069
14.600700000000002	3.1996
14.6029	2.9195
14.6096	0.5442
14.613800000000001	2.3425000000000002
14.6209	3.3593
14.6271	1.6667
14.634500000000001	3.4213
14.6347	0.8548
14.6353	4.5092
14.6361	1.7439
14.6448	2.0100000000000002
14.6453	1.4941
14.651100000000001	2.4767
14.661200000000001	4.3183
14.6654	1.1001
14.6666	1.3913
14.6667	3.3228
14.673100000000002	4.471
14.6744	2.6005000000000003
14.689200000000001	2.3737
14.695300000000001	3.5198
14.7011	3.4552
14.705300000000001	2.6888
14.7138	0.8259000000000001
14.7207	1.5966
14.7211	5.2371
14.7354	4.5157
14.7414	1.7613
14.743400000000001	3.3835
14.7466	4.752000000000001
14.750300000000001	1.0121
14.7666	2.9671000000000003
14.7683	3.516
14.775	4.1952
14.7803	2.3709000000000002
14.784	5.080500000000001
14.7871	4.1416
14.791500000000001	1.4382000000000001
14.8	2.3072
14.8077	1.1843000000000001
14.8094	1.4253
14.8114	1.3029000000000002
14.812700000000001	1.3909
14.8139	2.2613000000000003
14.817400000000001	2.9097
14.8373	0.5982000000000001
14.8399	4.351
14.8474	2.6954000000000002
14.857000000000001	1.614
14.858500000000001	1.6182
14.8594	1.8433000000000002
14.8666	3.0495
14.8747	1.8637000000000001
14.875100000000002	2.0549
14.878900000000002	1.0729
14.8824	0.1736
14.8872	0.6041000000000001
14.8909	2.2472000000000003
14.8926	2.2425
14.9047	1.9039000000000001
14.905700000000001	2.0249
14.9069	0.6141
14.911200000000001	1.252
14.918000000000001	0.7344
14.9223	1.5833000000000002
14.922500000000001	1.6939000000000002
14.9258	1.7578
14.9268	0.3957
14.931000000000001	2.1729000000000003
14.945400000000001	1.7504000000000002
14.945400000000001	2.1541
14.959900000000001	2.7162
14.9634	3.4086000000000003
14.9647	5.19
14.965	1.7436
14.9663	2.0248
14.9722	3.5568
14.972800000000001	3.0182
14.9741	2.0731
14.9776	1.659
14.9784	0.7289
14.9855	1.1446
14.9923	2.3541000000000003
14.994900000000001	1.1805
15.023900000000001	1.6933
15.024500000000002	3.0631
15.026800000000001	0.7035
15.0318	2.4549000000000003
15.0389	1.5919
15.0441	0.9662000000000001
15.053	3.3333000000000004
15.0545	3.7019
15.055800000000001	2.5864000000000003
15.058800000000002	1.8503
15.065800000000001	4.4021
15.068100000000001	3.3479
15.077900000000001	1.7523000000000002
15.0812	2.5404
15.083400000000001	2.4083
15.0846	2.0327
15.089300000000001	2.1002
15.1118	1.7772000000000001
15.1155	5.689100000000001
15.1158	3.7605000000000004
15.1196	5.5308
15.1227	2.5445
15.1304	2.5324
15.131300000000001	3.7889000000000004
15.131400000000001	1.1442
15.1395	3.9534000000000002
15.146600000000001	2.0043
15.1479	4.228400000000001
15.1553	1.4508
15.1704	2.3132
15.174900000000001	3.0802
15.1776	3.2746
15.1797	2.7371000000000003
15.1811	3.6176000000000004
15.2048	2.4825
15.2102	0.9856
15.210700000000001	0.9462
15.2161	2.2794000000000003
15.2163	3.5479000000000003
15.217600000000001	1.0105
15.220400000000001	1.9202000000000001
15.2249	2.5724
15.2277	1.4663000000000002
15.2279	2.2424
15.230300000000002	2.1670000000000003
15.236500000000001	2.2404
15.2398	2.9558
15.2422	6.3432
15.2483	1.9088
15.2485	1.5257
15.249400000000001	2.1074
15.2573	0.9278000000000001
15.264100000000001	0.8483
15.269400000000001	0.18280000000000002
15.281600000000001	0.7307
15.2817	4.014600000000001
15.2848	2.2764
15.2971	3.4007
15.2984	4.0738
15.3007	1.2409000000000001
15.3011	4.4225
15.3041	2.0857
15.3047	1.858
15.305100000000001	3.5961000000000003
15.306700000000001	5.657900000000001
15.318100000000001	4.1588
15.324100000000001	2.5545
15.3559	3.7706000000000004
15.3642	0.9529000000000001
15.3771	0.3504
15.3794	1.0208000000000002
15.383500000000002	4.1109
15.396	1.0228000000000002
15.410900000000002	1.9391
15.4129	2.2114000000000003
15.4153	1.8948
15.4395	2.5261
15.440900000000001	4.0467
15.4502	0.40940000000000004
15.4564	2.4563
15.4722	1.874
15.4755	1.9134
15.4809	2.1329000000000002
15.481200000000001	3.6239000000000003
15.5105	4.1516
15.5182	5.101
15.524500000000002	0.2843
15.530000000000001	2.1106000000000003
15.5378	3.6387
15.5472	1.2658
15.557400000000001	3.2242
15.5617	0.5335
15.564	2.8279
15.5729	2.6073
15.5744	2.3029
15.5782	3.2954000000000003
15.596200000000001	3.5064
15.606900000000001	3.2378
15.611	4.2142
15.627400000000002	3.9362000000000004
15.6324	1.3272000000000002
15.632900000000001	3.9737
15.6379	1.2726
15.638100000000001	1.8893000000000002
15.64	1.6293
15.644200000000001	3.6783
15.6574	0.4712
15.658100000000001	1.5912000000000002
15.660300000000001	6.0532
15.6638	0.21050000000000002
15.6651	4.5296
15.6789	1.7586000000000002
15.6819	1.5263
15.6903	3.5264
15.723500000000001	3.4297
15.7248	1.9149
15.744800000000001	0.1009
15.759400000000001	2.0738000000000003
15.762300000000002	1.1637
15.771400000000002	2.5626
15.7805	0.9224
15.784400000000002	5.2817
15.813400000000001	0.341
15.8206	1.7056
15.840800000000002	1.6388
15.8435	2.4751000000000003
15.856	2.4502
15.8604	1.2648000000000001
15.8702	1.2607000000000002
15.8702	4.8692
15.8717	0.2791
15.8758	1.3124
15.886000000000001	3.3908
15.8884	2.5158
15.8892	1.4123
15.897200000000002	2.5082
15.905700000000001	1.3187
15.9076	1.2438
15.9076	1.5537
15.922500000000001	3.3749000000000002
15.929200000000002	3.6995
15.9448	1.4619
15.9479	5.086
15.951400000000001	3.2002
15.959000000000001	0.7083
15.960500000000001	3.2078
15.970400000000001	1.9521000000000002
15.995500000000002	2.9852000000000003
15.999	1.9568
16.0013	3.1188000000000002
16.0101	3.0506
16.011200000000002	1.9622000000000002
16.0239	4.1111
16.035700000000002	0.4464
16.0427	2.3003
16.057000000000002	4.5559
16.0742	0.4597
16.0772	1.5777
16.0849	6.6497
16.1008	1.4056
16.121000000000002	3.7095000000000002
16.133300000000002	4.6773
16.1414	0.8383
16.1465	3.2263
16.1569	2.0656
16.1859	5.0446
16.2042	5.0059000000000005
16.2062	4.5342
16.2191	4.1873000000000005
16.2318	1.8150000000000002
16.2679	0.5832
16.287	0.5099
16.288600000000002	2.0729
16.29	2.7764
16.291600000000003	0.8564
16.2952	1.4062000000000001
16.3053	0.3176
16.3073	1.0504
16.331400000000002	3.5633000000000004
16.331500000000002	4.285
16.334400000000002	2.7569000000000004
16.354200000000002	2.446
16.3547	1.9189
16.3562	1.4255
16.3594	1.3036
16.4024	1.7304000000000002
16.4049	3.0241000000000002
16.407	5.0025
16.4112	3.9808000000000003
16.4148	0.2622
16.4231	3.2969
16.4436	4.242900000000001
16.4592	1.7252
16.4621	0.5385
16.467200000000002	1.6531
16.480900000000002	5.587000000000001
16.489900000000002	4.3841
16.529600000000002	1.7765000000000002
16.5582	1.6124
16.5686	1.2528000000000001
16.579800000000002	4.3458000000000006
16.584400000000002	2.8774
16.599600000000002	3.103
16.6019	0.785
16.6123	1.606
16.6155	3.7372
16.618100000000002	0.1807
16.6231	2.0509
16.6436	2.9203
16.648600000000002	2.2081
16.6511	1.3367
16.680400000000002	1.4404000000000001
16.6938	2.0119000000000002
16.7071	3.1719
16.713	4.4565
16.7177	4.5754
16.7438	2.399
16.745900000000002	2.3699
16.752200000000002	2.8109
16.7607	4.3669
16.840500000000002	0.5559000000000001
16.8453	1.5166000000000002
16.886400000000002	1.941
16.8883	4.8509
16.9372	1.9157000000000002
16.939700000000002	0.684
16.9405	1.2497
16.9555	0.11860000000000001
16.9677	2.1501
17.008300000000002	5.035200000000001
17.0248	2.4063000000000003
17.0276	0.3775
17.0288	5.003900000000001
17.0379	2.192
17.0411	2.0786000000000002
17.0487	2.8268
17.0685	4.2459
17.076900000000002	3.2187
17.0899	1.4242000000000001
17.090600000000002	3.7132
17.1169	0.43460000000000004
17.1223	1.7788000000000002
17.1314	1.2285000000000001
17.1451	1.2555
17.1687	2.8562000000000003
17.221500000000002	1.2743
17.233800000000002	1.6031
17.2364	1.7887000000000002
17.387900000000002	3.9058
17.402	1.5355
17.402900000000002	3.6214
17.4119	1.8533000000000002
17.4815	2.2212
17.4986	3.4079
17.514200000000002	0.8156
17.5284	0.5105000000000001
17.5892	1.5052
17.6052	4.9588
17.6062	2.8096
17.610200000000003	4.6987000000000005
17.6327	1.5992000000000002
17.6458	1.5444
17.6685	3.5409
17.691200000000002	1.036
17.7393	0.7928000000000001
17.799400000000002	2.1664000000000003
17.8118	2.2993
17.880300000000002	2.2415000000000003
17.9097	1.2504
17.9377	2.2895000000000003
17.9465	1.9247
17.9478	2.2826
17.9663	1.5788
17.9796	3.4095
17.981	1.1893
17.9966	1.1300000000000001
18.0014	3.7447000000000004
18.0223	2.4902
18.0375	1.3948
18.0407	2.6697
18.113300000000002	2.8696
18.1207	4.1792
18.1526	1.5231000000000001
18.1602	4.3645000000000005
18.1732	2.5758
18.1734	6.7532000000000005
18.1796	1.3134000000000001
18.1938	0.2731
18.1938	0.8129000000000001
18.2131	7.3028
18.2381	3.3862
18.2865	2.3139000000000003
18.3309	4.3912
18.337400000000002	2.1147
18.3508	0.9686
18.4523	1.6354000000000002
18.456	2.0827
18.5017	4.6881
18.555	0.8581000000000001
18.7159	2.1608
18.729100000000003	3.2190000000000003
18.8553	1.0858
18.902900000000002	0.93
18.9446	2.3783000000000003
18.9586	1.3188
18.963900000000002	1.0505
18.9767	1.1996
19.0425	2.5907
19.061500000000002	2.521
19.0637	3.5827
19.0806	1.2878
19.081500000000002	0.5468000000000001
19.111700000000003	1.6307
19.2161	3.1279000000000003
19.2166	0.515
19.2283	4.651
19.2286	0.5095000000000001
19.2656	2.8193
19.272100000000002	0.8468
19.2801	3.4809
19.398400000000002	1.8723
19.448800000000002	2.94
19.4508	0.6161
19.4648	2.6375
19.5031	1.6889
19.505000000000003	3.3204000000000002
19.5435	0.2636
19.5486	0.7637
19.601100000000002	2.4759
19.624200000000002	4.291
19.6934	7.0625
19.7952	3.2629
20.021700000000003	1.6889
20.054100000000002	1.1673
20.1049	4.6690000000000005
20.1766	7.4232000000000005
20.2757	4.058800000000001
20.291600000000003	2.5335
20.291700000000002	5.141
20.3057	2.5435000000000003
20.369400000000002	0.7119000000000001
20.3728	3.8655000000000004
20.410700000000002	1.1420000000000001
20.463900000000002	0.604
20.576800000000002	0.7211000000000001
20.682000000000002	2.3423000000000003
20.7648	0.4499
20.7771	0.8712000000000001
20.852700000000002	0.9671000000000001
20.8871	0.6262
20.9099	1.8024
20.9646	0.19090000000000001
20.988400000000002	2.0508
21.0047	0.043000000000000003
21.0137	0.9037000000000001
21.1267	1.8294000000000001
21.276	0.629
21.414	4.3889000000000005
21.432000000000002	2.6172
21.4368	0.6525000000000001
21.4498	2.2899000000000003
21.451700000000002	1.5946
21.4648	0.4641
21.5057	0.9314
21.5851	0.0307
21.5985	2.3271
21.7393	3.0523000000000002
21.762800000000002	1.4435
21.8591	2.5475000000000003
21.8819	1.7281000000000002
21.8826	2.2251000000000003
21.9439	1.2969000000000002
21.970000000000002	1.6540000000000001
22.0883	1.342
22.0955	0.2953
22.304000000000002	1.0098
22.3412	1.9391
22.383300000000002	2.4026
22.5895	0.9683
22.593300000000003	0.9434
22.643800000000002	1.7777
22.645300000000002	0.8913000000000001
22.747	2.4701
22.7499	0.3845
22.7814	3.2769000000000004
22.9277	0.8767
22.9843	2.2328
23.0024	1.9748
23.0315	0.5516
23.1795	2.544
23.1899	2.6767000000000003
23.194300000000002	3.2589
23.2026	0.9617
23.2646	0.2194
23.4362	1.2021000000000002
23.4722	1.1253
23.604000000000003	3.9207
23.6323	1.1207
23.7039	5.6512
23.744600000000002	1.7031
23.745800000000003	0.4985
23.7891	1.6797
23.816200000000002	1.1438000000000001
23.8188	1.3036
24.0748	1.4517
24.0757	1.0351000000000001
24.0791	2.7494
24.120900000000002	1.2336
24.1319	1.7686000000000002
24.179000000000002	3.5530000000000004
24.1861	1.3141
24.4369	0.7847000000000001
24.4618	0.46690000000000004
24.5272	2.9354
24.555200000000003	0.9007000000000001
24.5636	3.6164
24.573700000000002	2.0224
24.586000000000002	0.6869000000000001
24.6595	0.8983000000000001
24.6946	0.2179
24.7025	1.7476
24.7531	5.728400000000001
24.759700000000002	0.6993
24.7879	1.1879
24.8293	1.5927
24.8946	1.0412000000000001
25.084200000000003	0.37020000000000003
25.140700000000002	1.3238
25.2573	0.7535000000000001
25.4337	0.2132
25.514300000000002	0.5232
25.605800000000002	1.0748
25.8761	2.3739
26.169600000000003	3.2649000000000004
26.1784	1.1915
26.2056	3.2251000000000003
26.3325	0.3229
26.4448	2.0952
26.4693	0.9399000000000001
26.509700000000002	0.7130000000000001
26.695800000000002	0.2555
26.8076	1.5619
27.0177	2.5114
27.1214	0.5435
27.1217	2.4409
27.1702	1.4405000000000001
27.2895	1.9579000000000002
27.5214	1.2863
27.590200000000003	0.8622000000000001
27.656200000000002	3.5434
27.658800000000003	2.2601
27.988500000000002	1.3872
28.0808	2.5756
28.1097	1.5128000000000001
28.1259	1.2986
28.605800000000002	3.3960000000000004
28.983400000000003	1.2249
29.141000000000002	0.2156
29.1732	3.5444
29.2592	1.7970000000000002
29.553900000000002	1.3612
29.7207	1.0643
30.243100000000002	2.6528
30.691200000000002	0.6436000000000001
30.986500000000003	1.8055
31.1321	3.3685
31.4372	0.7529
31.446800000000003	1.9622000000000002
31.5849	0.8721
31.5866	7.1456
31.907500000000002	2.5504000000000002
32.205400000000004	1.1652
32.4315	1.949
32.5236	0.3901
32.6049	1.0371000000000001
32.8106	0.9289000000000001
32.862700000000004	0.4791
33.457300000000004	1.3999000000000001
34.3333	0.5416000000000001
34.644400000000005	1.0288000000000002
34.6661	2.7067
35.014700000000005	0.7059000000000001
35.406600000000005	1.2066000000000001
35.4929	0.9101
35.6271	1.1482
36.6485	0.6166
36.8402	0.9161
37.1257	1.7814
37.394800000000004	1.8262
37.4215	1.9924000000000002
37.6544	1.86
37.6575	3.8092
38.153	1.0873000000000002
38.9266	2.0540000000000003
39.2549	2.0179
39.6741	0.7986000000000001
39.8542	0.34740000000000004
40.6209	0.522
40.9024	1.8943
42.3054	1.2419
44.0372	3.2651000000000003
45.365	1.8124
45.4574	1.2821
46.7727	3.5033000000000003
46.794200000000004	2.6529000000000003
47.3562	1.596
50.206300000000006	0.8362
50.8945	1.5207000000000002
51.7685	2.2278000000000002
57.25	0.513
57.733700000000006	3.0660000000000003
59.839600000000004	0.8673000000000001
60.899	0.6168
61.3793	0.7018
61.4106	2.9654000000000003
64.1911	2.259
65.71860000000001	0.4642
74.01520000000001	2.5060000000000002
76.6746	0.9366000000000001
106.35480000000001	0.398
127.3538	2.3813
173.0342	2.2261
194.9211	4.9051
210.0488	0.4067
226.7761	0.4164
234.12810000000002	0.3306
269.64230000000003	7.3444
280.8953	1.3777000000000001
328.3935	8.6712
436.5306	5.6582
552.1471	2.3205

==> Data/T6m.dat <==
9.9216	0.6673
11.437700000000001	0.7143
11.6804	0.7568
11.950800000000001	0.7127
11.9688	0.6555000000000001
12.575800000000001	0.7955
12.7811	2.9794
13.0473	0.5122
13.587200000000001	0.2957
13.9349	1.0978
14.1388	2.1834000000000002
14.4627	1.8693000000000002
14.4648	2.1140000000000003
14.4853	2.031
14.6561	2.6955
14.712000000000002	1.3253000000000001
14.9009	0.306
14.9122	2.1279
14.941400000000002	0.8220000000000001
14.968	1.4396
14.9747	1.1135000000000002
15.0098	1.3287
15.0387	2.0608
15.0394	1.4713
15.1072	1.8962
15.339	0.316
15.405000000000001	4.4633
15.450700000000001	1.4678
15.4526	1.7711000000000001
15.4762	3.5215
15.4968	2.7015000000000002
15.4991	2.7134
15.5066	2.9178
15.591700000000001	1.0181
15.6098	3.7774
15.6295	2.0749
15.6692	0.6964
15.699300000000001	2.2366
15.7468	1.4929000000000001
15.767700000000001	1.1044
15.832400000000002	3.9370000000000003
15.844700000000001	4.208600000000001
15.8642	2.0512
15.880700000000001	1.0282
15.897	1.4356
15.910900000000002	2.591
15.927800000000001	2.5633
15.9383	0.322
15.950700000000001	2.1551
15.9853	0.9802000000000001
16.0061	3.1672000000000002
16.026	1.4599
16.051000000000002	3.6526
16.0516	3.1519000000000004
16.1223	1.2083000000000002
16.128	2.5636
16.1512	3.3849
16.2178	1.7746000000000002
16.2222	4.998600000000001
16.2285	2.4489
16.252200000000002	2.2613000000000003
16.2748	2.1419
16.2835	2.3075
16.3539	1.4080000000000001
16.3638	2.8508
16.375700000000002	2.9903
16.3811	2.826
16.422700000000003	0.9854
16.4559	6.0355
16.4849	0.5121
16.502000000000002	2.6061
16.511400000000002	1.7367000000000001
16.5405	0.9702000000000001
16.5441	1.5658
16.604200000000002	1.4381000000000002
16.6391	2.1958
16.6716	2.0962
16.691200000000002	1.3795000000000002
16.701900000000002	1.7871000000000001
16.713	1.5232
16.7357	0.7997000000000001
16.7357	2.4227000000000003
16.782600000000002	2.051
16.7951	2.0098000000000003
16.7967	2.0300000000000002
16.8049	2.0091
16.8337	1.1474
16.837500000000002	0.4005
16.840600000000002	3.2299
16.8485	3.0335
16.8594	2.2081
16.8723	1.5734000000000001
16.9068	0.8787
16.9126	1.9203000000000001
16.9267	3.3187
16.968	2.6636
16.9706	3.0705
16.9798	1.9816
16.9889	1.9184
16.9949	1.9200000000000002
16.9957	1.6280000000000001
17.005100000000002	1.7124000000000001
17.0437	1.4445000000000001
17.0459	4.1016
17.067800000000002	3.9882000000000004
17.0816	4.0708
17.0824	1.7644000000000002
17.1039	1.127
17.1231	1.1855
17.1356	1.6812
17.1689	1.7326000000000001
17.2102	4.810700000000001
17.217200000000002	1.621
17.230700000000002	1.6503
17.2359	1.5221
17.238500000000002	1.4319000000000002
17.242900000000002	1.947
17.2556	0.5441
17.2755	1.4114
17.2924	0.8694000000000001
17.2928	3.3802000000000003
17.2935	1.7919
17.3026	0.6119
17.305300000000003	2.5113000000000003
17.323800000000002	2.8142
17.334600000000002	2.4864
17.3684	2.6549
17.442800000000002	3.8457000000000003
17.454	1.979
17.4633	1.5038
17.4662	1.4865000000000002
17.4723	1.2281
17.4754	0.4151
17.4985	2.6384000000000003
17.5018	3.44
17.511	1.0009000000000001
17.5125	2.3373
17.5162	0.1287
17.5313	1.8715000000000002
17.5363	1.9248
17.5458	2.7876000000000003
17.5465	0.7215
17.5589	3.1172
17.5593	3.9193000000000002
17.5608	1.903
17.564	1.9488
17.5644	1.8117
17.5659	3.1038
17.575	2.404
17.589100000000002	0.48700000000000004
17.597	1.0628
17.6153	0.9813000000000001
17.639400000000002	2.9839
17.641000000000002	1.3443
17.6558	2.0951
17.6748	2.547
17.685200000000002	0.9662000000000001
17.6963	1.2103000000000002
17.7362	2.0321000000000002
17.7513	2.2329000000000003
17.7591	1.6517000000000002
17.770300000000002	3.4337
17.7892	0.9827
17.7923	1.9732
17.7935	0.8417
17.7968	2.2186
17.7976	2.5648
17.802300000000002	2.0828
17.815	2.4889
17.8336	1.0379
17.840500000000002	1.2883
17.8441	3.06
17.8539	2.0271
17.8733	2.845
17.8758	2.8044000000000002
17.8881	2.2363
17.8886	3.5924
17.8946	1.9249
17.9025	2.2753
17.907	2.0786000000000002
17.9218	2.1536
17.9438	3.0091
17.9484	1.2205000000000001
17.9734	2.9556
17.982100000000003	2.1707
17.9908	1.9281000000000001
17.9927	3.5814000000000004
17.9984	2.6605000000000003
18.0208	0.5272
18.0367	2.9402
18.0593	3.4886000000000004
18.060000000000002	1.9484000000000001
18.067800000000002	0.8374
18.0697	0.5166000000000001
18.0788	2.12
18.125600000000002	1.3031000000000001
18.1291	1.4972
18.133300000000002	3.3757
18.1359	2.395
18.141000000000002	2.684
18.1412	4.173900000000001
18.1642	3.1174
18.1893	3.7615000000000003
18.2127	1.7618
18.2162	2.7822
18.226100000000002	3.3573
18.2284	1.0981
18.2388	2.7579000000000002
18.2497	3.0646
18.2715	4.0577000000000005
18.2909	4.433
18.294	1.2650000000000001
18.329700000000003	2.7687
18.3304	0.2091
18.348000000000003	2.8644000000000003
18.3538	2.4592
18.3629	1.0482
18.3643	1.3651
18.366	2.5303
18.3763	1.5771000000000002
18.3825	1.5056
18.3859	2.3046
18.3913	3.6081000000000003
18.3982	0.9415
18.4063	1.4314
18.4179	0.9448000000000001
18.4201	0.9893000000000001
18.453500000000002	1.3468
18.454900000000002	2.3788
18.476200000000002	3.0882
18.4785	0.7501
18.486700000000003	0.2028
18.4919	2.4824
18.4997	4.4405
18.5141	1.3299
18.527900000000002	5.6752
18.537000000000003	2.2683
18.5377	1.7375
18.5389	1.7906000000000002
18.5689	2.2586
18.5786	1.9771
18.5795	1.5905
18.581300000000002	3.3253000000000004
18.5852	2.4139
18.589100000000002	2.0076
18.5897	3.4725
18.6429	2.6918
18.6433	0.5051
18.6588	1.3725
18.6624	3.3133000000000004
18.665200000000002	1.0737
18.6671	1.495
18.694100000000002	1.3935
18.698700000000002	1.9420000000000002
18.7066	1.0801
18.7151	1.4744000000000002
18.724	1.8800000000000001
18.732200000000002	0.37510000000000004
18.732300000000002	1.2334
18.7509	0.9796
18.755000000000003	0.7130000000000001
18.755200000000002	3.8133000000000004
18.759800000000002	0.7947000000000001
18.759800000000002	2.8862
18.771	2.9542
18.7742	2.3919
18.7745	0.7294
18.7752	0.8639
18.776400000000002	0.7481
18.7851	2.7586
18.7895	2.287
18.8093	2.1543
18.8108	2.6997
18.8333	3.5158
18.835	1.9374
18.8426	0.6078
18.8575	3.0541
18.8576	0.45690000000000003
18.8612	1.5393000000000001
18.8612	2.2994
18.895400000000002	2.5238
18.8995	1.9247
18.903000000000002	1.4544000000000001
18.909100000000002	2.6893000000000002
18.913500000000003	1.0335
18.913500000000003	1.6253
18.9172	0.4486
18.9172	3.3548
18.919800000000002	3.5139
18.923000000000002	3.3424
18.9254	1.2181
18.9282	1.4008
18.9373	2.3770000000000002
18.9437	2.3226
18.9569	1.7953000000000001
18.9652	0.6107
18.9785	3.2752000000000003
18.981	3.1355
18.9812	0.5167
18.998	1.983
18.999200000000002	1.8619
19.011100000000003	1.7697
19.0119	2.5848
19.0132	2.7308000000000003
19.0193	6.1822
19.023	2.4209
19.0339	1.7985
19.0369	4.8353
19.0422	2.4673000000000003
19.0486	1.5315
19.0595	2.1504000000000003
19.0664	2.5038
19.0684	2.4413
19.0749	0.647
19.080000000000002	3.3826
19.0821	1.0155
19.084300000000002	0.9046000000000001
19.0879	1.3314000000000001
19.0938	2.1475
19.0956	5.5564
19.096	1.8407
19.0969	0.39740000000000003
19.0986	4.2892
19.1016	0.9092
19.1053	6.8689
19.105600000000003	0.7596
19.1113	2.3547000000000002
19.124200000000002	0.7988000000000001
19.1384	1.4673
19.1474	1.3112000000000001
19.1648	0.932
19.1794	1.5756000000000001
19.1829	0.6488
19.189500000000002	1.9328
19.1915	2.9931
19.198800000000002	2.2035
19.1997	0.9563
19.2022	2.0738000000000003
19.203200000000002	1.9996
19.208000000000002	1.2784
19.2122	4.3699
19.2162	2.9051
19.2316	2.2921
19.2357	1.5179
19.2503	5.7213
19.2518	1.3413000000000002
19.254	1.8382
19.261400000000002	4.0756000000000006
19.277900000000002	4.2698
19.2867	1.9667000000000001
19.2938	1.064
19.2971	2.0103
19.304100000000002	2.9817
19.3093	2.4579
19.3104	0.5686
19.332700000000003	0.7936000000000001
19.3354	1.9080000000000001
19.355900000000002	2.4502
19.371000000000002	1.0934000000000001
19.371000000000002	1.8765
19.3765	1.193
19.3997	2.7680000000000002
19.404700000000002	2.6354
19.416600000000003	1.8163
19.4278	2.1377
19.4286	3.4977
19.4294	0.5621
19.431	1.2707000000000002
19.4328	1.4338
19.4393	3.4936000000000003
19.441000000000003	4.5219000000000005
19.4421	1.1461000000000001
19.4479	0.8470000000000001
19.4566	2.3575
19.4605	1.5403
19.4613	2.996
19.4666	1.4742000000000002
19.4831	2.0559000000000003
19.4921	1.0223
19.499000000000002	1.345
19.5063	2.9127
19.5152	2.954
19.5163	1.6592
19.5179	2.3989000000000003
19.5182	2.3557
19.5213	0.4889
19.526600000000002	1.1512
19.5287	2.3692
19.532600000000002	2.0775
19.5336	0.5640000000000001
19.5428	1.9624000000000001
19.5607	3.3252
19.5657	1.052
19.567	0.2597
19.5807	1.4567
19.5877	0.7751
19.588900000000002	0.8034
19.6125	1.5852000000000002
19.6183	2.7732
19.6202	3.0439000000000003
19.620900000000002	3.0059
19.6246	2.4774000000000003
19.628500000000003	0.5595
19.6328	2.3435
19.6354	1.3513000000000002
19.6357	1.5839
19.6461	1.6305
19.651300000000003	1.0863
19.6523	3.3603
19.6533	1.7898
19.6597	3.0677000000000003
19.6647	1.5947
19.6661	3.3358000000000003
19.668200000000002	0.8747
19.6736	1.8588
19.674200000000003	2.2616
19.6802	1.0346
19.6817	2.9123
19.7235	2.943
19.7295	1.6265
19.7333	2.5369
19.7402	0.3713
19.7402	2.3954
19.7421	0.4944
19.7503	1.9631
19.7555	1.8438
19.756700000000002	0.9699000000000001
19.7745	1.5512000000000001
19.7828	3.1082
19.7836	1.7266000000000001
19.7863	3.6276
19.7868	0.41000000000000003
19.7921	0.8105
19.7935	0.9544
19.805300000000003	1.2195
19.8241	2.3861000000000003
19.8394	2.0625
19.848000000000003	1.2209
19.865000000000002	1.7515
19.8667	2.999
19.8674	0.9891000000000001
19.8719	1.5741
19.874200000000002	1.4078000000000002
19.875600000000002	2.934
19.8761	2.222
19.8794	2.7713
19.892200000000003	1.7522
19.896	0.6993
19.9055	0.8477
19.906000000000002	3.3802000000000003
19.9206	2.0679000000000003
19.934	4.1429
19.936600000000002	0.9234
19.9483	1.8439
19.9491	1.9258000000000002
19.952	2.0959000000000003
19.959600000000002	0.6267
19.967200000000002	0.7759
19.9683	1.1146
19.9859	0.9602
19.988400000000002	1.7873
19.9909	2.6252
19.994300000000003	2.0467
20.0076	1.2767000000000002
20.0124	2.0843000000000003
20.014400000000002	2.5732
20.021	2.001
20.021900000000002	0.9222
20.0252	2.9822
20.0298	0.3759
20.0343	3.9872
20.048000000000002	2.4322
20.0528	2.8133000000000004
20.0535	1.3523
20.0572	3.0992
20.0611	2.8974
20.0668	1.3107
20.0715	0.9232
20.0758	1.0944
20.0762	0.6664
20.0835	2.2715
20.088800000000003	1.614
20.0945	1.8908
20.1005	0.9044000000000001
20.1033	1.9995
20.1045	3.3609
20.1156	3.4055
20.1175	3.1071
20.1201	2.7628
20.125	1.5394
20.1273	0.5649000000000001
20.1309	1.1726
20.1367	1.6115000000000002
20.1385	0.8270000000000001
20.1443	1.1509
20.1448	3.0457
20.1449	1.4512
20.1456	1.9881000000000002
20.1461	1.5831000000000002
20.1534	1.0504
20.161	1.3366
20.1611	1.8009000000000002
20.1739	2.431
20.1747	1.8394000000000001
20.1762	1.5704
20.1831	2.3514
20.1898	1.7404000000000002
20.2039	0.6753
20.2039	1.2826
20.2149	1.6873
20.2282	1.8519
20.230600000000003	1.5747
20.230700000000002	0.9667
20.233700000000002	1.4733
20.2347	0.27190000000000003
20.2372	0.3694
20.244400000000002	1.5749
20.2478	0.7024
20.2487	1.9405000000000001
20.2608	1.8872
20.261	0.9094000000000001
20.262600000000003	1.5188000000000001
20.2639	0.8641000000000001
20.2737	2.2582
20.276	0.41440000000000005
20.2862	2.6876
20.290200000000002	1.3988
20.2907	3.1913
20.3072	2.3657
20.3094	2.3413
20.3209	0.4768
20.326900000000002	2.5312
20.3356	1.7322000000000002
20.3387	0.6953
20.3441	1.0079
20.351000000000003	0.9726
20.352	0.652
20.3535	2.423
20.355600000000003	2.7645
20.3697	2.6259
20.3729	0.7965
20.388	1.1723000000000001
20.3901	3.0647
20.3929	3.8270000000000004
20.3958	3.2562
20.396700000000003	1.5027000000000001
20.3976	1.0484
20.4073	1.2366000000000001
20.410600000000002	0.5388000000000001
20.4248	2.7417000000000002
20.4353	1.4314
20.4357	2.5881000000000003
20.439500000000002	0.9403
20.445800000000002	1.4785000000000001
20.4576	2.5438
20.477	1.6824000000000001
20.4948	0.7375
20.496000000000002	1.5157
20.497700000000002	0.4375
20.5094	3.1716
20.512800000000002	0.7036
20.5211	2.2151
20.523300000000003	2.3431
20.5283	1.8648
20.53	1.6978
20.5322	3.4985000000000004
20.538	1.1225
20.5442	2.178
20.5531	2.495
20.5542	1.4658
20.5624	2.5871
20.5746	2.3191
20.587600000000002	0.6053000000000001
20.5896	3.5557000000000003
20.5897	0.6599
20.5908	1.0430000000000001
20.5941	3.3856
20.6091	0.9791000000000001
20.6111	3.9243
20.6154	3.1207000000000003
20.6155	2.7502
20.6161	1.6876
20.6247	2.192
20.625400000000003	1.6067
20.6308	2.0479000000000003
20.6338	1.5282
20.6366	0.6103000000000001
20.637	1.4369
20.640700000000002	4.2969
20.642	3.4956
20.6449	1.2578
20.6462	2.173
20.6539	2.7273
20.662000000000003	3.6957
20.663700000000002	1.9161000000000001
20.6703	1.4027
20.680600000000002	1.4261000000000001
20.687	0.6547000000000001
20.6892	2.9208000000000003
20.6966	1.2678
20.7012	2.9506
20.7211	1.7258
20.722	0.6102000000000001
20.7271	1.9171
20.7326	1.6320000000000001
20.735300000000002	2.1742
20.757	2.6524
20.7635	1.739
20.781100000000002	1.1917
20.7849	1.9544000000000001
20.7914	2.2057
20.7935	2.3992
20.7939	2.238
20.796200000000002	2.3861000000000003
20.8093	1.8023
20.8108	2.9054
20.814	1.4754
20.820500000000003	3.136
20.8234	1.4702000000000002
20.8242	3.8506
20.825400000000002	0.9913000000000001
20.828400000000002	0.38170000000000004
20.8307	3.1713
20.8316	2.894
20.8398	2.2075
20.8429	2.331
20.8438	1.068
20.844900000000003	1.5158
20.8487	1.5683
20.8539	0.6961
20.8658	1.9259000000000002
20.8806	1.0353
20.9053	2.3732
20.9064	0.15480000000000002
20.9132	2.2759
20.9156	3.0296000000000003
20.921200000000002	1.2803
20.927	0.7045
20.9298	3.3456
20.9308	4.3716
20.931800000000003	0.8772000000000001
20.941200000000002	0.5720000000000001
20.9447	1.5633000000000001
20.9538	1.5508000000000002
20.9721	2.8947000000000003
20.9799	2.4577
20.993000000000002	0.222
21.008100000000002	3.6679000000000004
21.015700000000002	2.0957
21.03	1.5679
21.0314	1.1138000000000001
21.040300000000002	1.1503
21.040300000000002	1.4006
21.058	2.1407000000000003
21.0624	0.9471
21.0656	0.8796
21.079900000000002	1.0712000000000002
21.1006	2.3621000000000003
21.1049	2.6270000000000002
21.1076	2.5643000000000002
21.1095	1.5723
21.1139	3.2756000000000003
21.114	0.7454000000000001
21.116500000000002	2.0404
21.1197	4.0307
21.1261	3.2491000000000003
21.1277	2.3962000000000003
21.140900000000002	2.6510000000000002
21.1441	1.7734
21.1449	1.5971000000000002
21.1472	0.624
21.1495	0.4072
21.154600000000002	1.8313000000000001
21.1676	0.5997
21.172800000000002	1.2148
21.1785	1.6132
21.198	2.7545
21.203200000000002	3.9344
21.2038	0.6448
21.2061	4.171600000000001
21.2121	0.6528
21.2176	3.1936
21.2266	0.8689
21.2266	3.5116
21.2328	1.1918
21.2402	0.8658
21.2555	1.0707
21.257	0.9061
21.2592	1.333
21.2647	3.3684000000000003
21.2699	3.8609
21.2728	2.8911000000000002
21.2753	1.5897000000000001
21.279700000000002	0.3014
21.2882	2.4284000000000003
21.2944	1.5345
21.3096	2.8276000000000003
21.3135	0.4116
21.3135	0.7322000000000001
21.322300000000002	1.5092
21.3278	4.8733
21.331400000000002	3.7127000000000003
21.353	2.3721
21.3547	2.0812
21.3702	1.9137000000000002
21.375600000000002	1.0614000000000001
21.3804	3.0091
21.3973	2.2257000000000002
21.4134	1.6011
21.436600000000002	1.9318000000000002
21.443	3.3528000000000002
21.4468	0.9132
21.4712	1.0751
21.479400000000002	1.1439000000000001
21.4832	0.7818
21.4848	0.3916
21.4949	0.682
21.497500000000002	1.0522
21.5016	1.1057000000000001
21.509800000000002	3.1459
21.5108	0.7271000000000001
21.5139	1.6547
21.5208	3.2499000000000002
21.5254	0.4862
21.5445	1.3859000000000001
21.555200000000003	1.1439000000000001
21.563200000000002	1.3011000000000001
21.5791	0.7538
21.5836	0.6392
21.584500000000002	0.7752
21.590700000000002	1.7158
21.601200000000002	0.8268000000000001
21.6053	0.2758
21.605800000000002	1.1089
21.607200000000002	2.6544000000000003
21.614900000000002	3.0776000000000003
21.6248	4.0034
21.625700000000002	3.0776000000000003
21.6281	0.7566
21.6369	3.8508
21.637600000000003	2.7885
21.637900000000002	0.8076
21.6412	0.6823
21.6428	2.4154
21.6479	1.2079
21.6642	2.0335
21.6689	1.8949
21.677	1.3527
21.680500000000002	2.2156000000000002
21.6856	2.0165
21.714000000000002	1.8959000000000001
21.7289	1.2907
21.7297	0.6890000000000001
21.7318	0.8160000000000001
21.7404	3.7055000000000002
21.7454	1.3239
21.7469	1.5432000000000001
21.7471	0.927
21.7481	2.4175
21.753500000000003	0.6033000000000001
21.7602	3.4807
21.761300000000002	2.0817
21.7666	0.8845000000000001
21.7698	3.3093000000000004
21.8	0.9074000000000001
21.802500000000002	2.9663
21.8078	4.4724
21.814600000000002	0.6391
21.8179	3.1187
21.8189	2.7587
21.8227	1.6049
21.826900000000002	3.0714
21.829	1.1381000000000001
21.835700000000003	1.5352000000000001
21.8579	0.4383
21.858	1.6049
21.8582	2.2334
21.8638	1.8466
21.8643	0.8452000000000001
21.8704	1.5944
21.8717	1.3667
21.8855	1.55
21.8919	4.0471
21.892200000000003	5.428100000000001
21.8992	0.5415
21.8996	1.2943
21.9026	0.7665000000000001
21.905	2.3497
21.9094	2.4598
21.9415	1.024
21.9484	1.9929000000000001
21.963	1.8525
21.965500000000002	1.0385
21.9666	0.9852000000000001
21.9688	2.5578000000000003
21.9693	0.6188
21.979200000000002	1.2469000000000001
21.986700000000003	1.5849
21.9908	0.4847
21.993000000000002	1.6069
21.9933	3.2840000000000003
21.9963	1.7639
22.0032	1.1683000000000001
22.012600000000003	1.7098
22.020200000000003	2.5604
22.0288	0.4909
22.038800000000002	0.6039
22.046200000000002	2.1667
22.055200000000003	1.6693
22.0558	2.9749000000000003
22.063000000000002	3.0689
22.064500000000002	1.2439
22.1017	0.9359000000000001
22.1173	1.2139
22.1244	2.5981
22.128	2.4034
22.1311	0.9394
22.1412	1.5109000000000001
22.143600000000003	2.2658
22.1537	2.5302000000000002
22.1556	2.5227
22.1567	0.38120000000000004
22.1594	1.0987
22.1721	2.4828
22.179100000000002	1.2795
22.1828	2.5755000000000003
22.1876	1.0216
22.1945	1.6713
22.197300000000002	0.542
22.1982	2.0113000000000003
22.200400000000002	0.8884000000000001
22.2086	3.3889
22.2147	1.711
22.2289	1.2932000000000001
22.2315	1.9609
22.2378	1.2451
22.239900000000002	1.3142
22.2499	1.8029000000000002
22.2541	0.7957000000000001
22.264200000000002	0.6114
22.268900000000002	1.9548
22.274700000000003	1.5542
22.2835	2.1539
22.2929	4.94
22.2939	2.5438
22.2956	1.198
22.299100000000003	0.6992
22.302500000000002	0.8734000000000001
22.308400000000002	2.0143
22.320600000000002	1.4097000000000002
22.3228	1.5351000000000001
22.3257	1.9845000000000002
22.331500000000002	2.5261
22.3325	0.5919
22.3367	3.3884000000000003
22.3624	2.5042
22.3631	1.2565
22.3716	2.0046
22.379	0.9235000000000001
22.381800000000002	0.5747
22.383000000000003	1.0523
22.3838	1.0431000000000001
22.390600000000003	1.7823
22.3978	0.7147
22.4039	0.8609
22.413500000000003	1.0186
22.4282	0.6827000000000001
22.4408	2.1449000000000003
22.4526	1.1955
22.456300000000002	1.0305
22.459400000000002	5.1885
22.4646	0.5415
22.4813	0.9953000000000001
22.4818	0.9323
22.4834	0.35910000000000003
22.491200000000003	2.2479
22.4947	0.8965000000000001
22.4962	1.7947000000000002
22.5092	2.5389
22.5167	1.9540000000000002
22.524900000000002	2.431
22.532	2.6454
22.541800000000002	3.096
22.5436	0.44520000000000004
22.5457	2.6118
22.546100000000003	2.0606
22.5704	0.7178
22.5853	0.4283
22.590300000000003	1.1437000000000002
22.5974	3.1737
22.604200000000002	2.8313
22.610100000000003	0.8842000000000001
22.619200000000003	1.1016000000000001
22.656200000000002	2.9608000000000003
22.672900000000002	1.1451
22.6768	2.4738
22.6785	2.3312
22.6823	2.6248
22.6855	4.2466
22.712300000000003	2.7044
22.7209	2.9945
22.7219	2.8756
22.725	3.1575
22.7274	0.622
22.7335	1.9781000000000002
22.733900000000002	0.9154
22.7561	0.17220000000000002
22.7691	1.6688
22.7758	1.2155
22.804100000000002	0.3417
22.8065	3.4527
22.8172	0.8550000000000001
22.8262	2.3009
22.826900000000002	1.1300000000000001
22.8276	2.5980000000000003
22.830000000000002	0.7664000000000001
22.8523	0.5612
22.864700000000003	3.4650000000000003
22.8702	3.2383
22.8744	1.4119000000000002
22.8748	1.0303
22.8762	3.8366000000000002
22.8807	0.8324
22.8941	1.2248
22.898200000000003	1.3916000000000002
22.901300000000003	2.6317
22.9018	1.8472000000000002
22.9093	2.8341000000000003
22.910600000000002	1.7670000000000001
22.9149	1.6283
22.9178	1.0308
22.9187	1.8246
22.9221	0.8159000000000001
22.9285	1.8904
22.974400000000003	2.8531
22.9749	1.7017
22.976100000000002	1.4323000000000001
22.9848	3.5889
22.991400000000002	1.0393000000000001
22.994500000000002	1.7233
23.0131	2.5021
23.0376	0.7741
23.042	1.6755
23.0772	0.2391
23.084500000000002	2.6558
23.1004	0.8573000000000001
23.111800000000002	1.0978
23.1159	1.4316
23.140800000000002	1.2461
23.146900000000002	1.6097000000000001
23.148300000000003	1.3522
23.1493	0.8895000000000001
23.1594	2.8274000000000004
23.1673	0.6659
23.185100000000002	0.8405
23.1997	0.7367
23.2177	0.41500000000000004
23.2311	1.7535
23.265900000000002	0.8319000000000001
23.2831	1.3871
23.3066	2.5022
23.307000000000002	2.1446
23.331	1.0549
23.334300000000002	0.6785
23.3461	0.8135
23.348100000000002	2.9772000000000003
23.367700000000003	1.1574
23.3722	2.6997
23.372400000000003	3.2563
23.393900000000002	0.8264
23.4037	2.7373000000000003
23.427300000000002	0.9978
23.430600000000002	0.6255000000000001
23.4551	1.461
23.4587	1.2208
23.4663	0.9740000000000001
23.4723	1.4078000000000002
23.4772	1.1084
23.477600000000002	0.8314
23.4804	1.8126
23.4817	1.8561
23.4841	0.9765
23.4847	3.2528
23.503	0.6934
23.524900000000002	1.1687
23.526400000000002	4.1148
23.546400000000002	1.9174
23.5469	3.9491
23.5624	0.7384000000000001
23.5747	3.3311
23.5881	4.5815
23.602	3.9417
23.623	0.48960000000000004
23.6293	0.6843
23.631700000000002	1.1635
23.633000000000003	2.7341
23.6373	0.395
23.6491	1.3552
23.6702	1.0307
23.671	2.3031
23.6715	3.8258
23.6846	2.5587
23.692500000000003	2.0165
23.7073	1.6375000000000002
23.7082	0.9599000000000001
23.7454	0.5644
23.7494	0.8341000000000001
23.7543	0.9397000000000001
23.761200000000002	1.8599
23.7624	2.2742
23.7814	2.334
23.7944	2.2948
23.7996	2.9517
23.8058	2.9053
23.810200000000002	1.9133
23.8104	2.8805
23.8122	3.8297000000000003
23.8209	2.1536
23.8392	0.6980000000000001
23.8454	2.4194
23.8808	0.7892
23.893800000000002	2.6629
23.8965	2.1297
23.8975	0.9151
23.9082	1.4543000000000001
23.9161	0.8180000000000001
23.919	0.9752000000000001
23.947000000000003	0.6389
23.9505	0.7449
23.9541	1.802
23.9619	2.4172000000000002
23.983700000000002	3.3188
23.9888	2.4543
24.000400000000003	1.6732
24.0254	4.0179
24.041600000000003	2.1447000000000003
24.055200000000003	1.891
24.055300000000003	3.3248
24.0667	1.2928000000000002
24.0696	1.0929
24.0972	1.7361
24.111800000000002	0.7115
24.147000000000002	2.0596
24.1502	2.9837000000000002
24.1732	0.3667
24.179000000000002	3.603
24.1792	3.0242
24.209	1.9772
24.213800000000003	2.3806000000000003
24.2145	1.0452000000000001
24.225900000000003	3.2114000000000003
24.233700000000002	1.028
24.277800000000003	2.5984000000000003
24.2837	4.0289
24.2908	0.0863
24.2954	0.9924000000000001
24.3042	1.6204
24.3119	2.7089000000000003
24.3188	2.6169000000000002
24.319000000000003	1.7419
24.323800000000002	2.2299
24.337	0.6987
24.344	0.2594
24.3638	1.3416000000000001
24.364900000000002	1.2967
24.3737	0.9903000000000001
24.3946	1.0324
24.4201	2.6033
24.4405	2.4210000000000003
24.468500000000002	1.3456000000000001
24.4697	2.3159
24.4795	1.6622000000000001
24.502100000000002	3.4593000000000003
24.5185	1.5653000000000001
24.567	0.41290000000000004
24.5734	2.9141000000000004
24.599500000000003	1.7120000000000002
24.602500000000003	1.6088
24.6035	1.7219
24.604200000000002	3.5325
24.6161	3.4166000000000003
24.6232	1.4991
24.6641	2.0465
24.7068	2.0543
24.721400000000003	2.8019000000000003
24.743000000000002	3.3729
24.748900000000003	0.8891
24.7558	1.7071
24.7576	2.5460000000000003
24.761300000000002	2.5115000000000003
24.7667	0.6419
24.7846	1.7563000000000002
24.7867	1.153
24.811600000000002	1.4506000000000001
24.822200000000002	2.9056
24.8383	2.2675
24.8396	1.0209000000000001
24.845200000000002	2.6468000000000003
24.863500000000002	3.6268000000000002
24.8687	1.3968
24.8782	1.4432
24.883300000000002	3.6545
24.8889	1.1979
24.8917	2.1992000000000003
24.893600000000003	1.4339000000000002
24.9194	2.2364
24.922700000000003	3.8114000000000003
24.930600000000002	2.092
24.945400000000003	0.5352
24.947200000000002	1.0238
24.9499	3.1171
24.956300000000002	2.4874
24.960700000000003	1.9548
25.034100000000002	2.3284000000000002
25.051000000000002	3.1601000000000004
25.0515	1.5849
25.0517	0.6947
25.0653	0.5194
25.0655	1.3098
25.0946	3.5109000000000004
25.098100000000002	1.8168000000000002
25.1114	0.5208
25.125400000000003	2.7676000000000003
25.1297	0.2994
25.1534	2.7560000000000002
25.168200000000002	2.2563
25.1685	2.3933
25.171200000000002	0.5074000000000001
25.1765	2.6088
25.177300000000002	0.267
25.178700000000003	0.2928
25.1993	2.1795
25.2039	1.4751
25.2256	1.9688
25.2388	5.5614
25.2789	2.3692
25.299100000000003	1.1496
25.323500000000003	1.3841
25.3475	0.9505
25.37	3.6441000000000003
25.376	0.4561
25.378400000000003	1.4017000000000002
25.389300000000002	1.8394000000000001
25.4003	3.0606
25.444300000000002	1.4787000000000001
25.4575	2.3179000000000003
25.4584	0.008
25.4649	1.965
25.471600000000002	1.9777
25.486600000000003	1.5516
25.5304	0.4636
25.536900000000003	1.5518
25.5397	0.5756
25.541600000000003	2.1436
25.5542	2.6295
25.5605	1.5927
25.562900000000003	3.4088000000000003
25.596700000000002	0.3552
25.6115	1.5202
25.628500000000003	1.6203
25.6445	2.5681000000000003
25.645400000000002	0.8257
25.653100000000002	2.873
25.656100000000002	0.6703
25.672500000000003	3.1758
25.7068	1.1774
25.7085	0.683
25.729200000000002	1.1023
25.7325	2.0962
25.7496	0.1642
25.8166	1.5852000000000002
25.8194	1.9188
25.8349	0.7591
25.8363	2.6982
25.8552	1.768
25.8964	1.0591000000000002
25.9082	2.2278000000000002
25.919700000000002	1.7236
25.9537	5.3373
25.959300000000002	2.0197000000000003
25.974500000000003	2.1292
25.9819	0.9159
26.034200000000002	2.2548
26.047	1.7153
26.067500000000003	3.2759
26.113300000000002	1.6608
26.1203	1.7827000000000002
26.1246	0.603
26.1274	2.4526000000000003
26.151600000000002	1.7923
26.172	2.2935000000000003
26.2878	2.2927
26.2921	1.3012000000000001
26.296200000000002	4.7316
26.2972	4.383
26.3438	0.3768
26.361	2.4813
26.3773	3.0586
26.398500000000002	2.8634
26.402	1.5166000000000002
26.4049	5.3231
26.421000000000003	2.1108000000000002
26.431900000000002	2.0892
26.4858	3.3364000000000003
26.5183	1.4684000000000001
26.5391	1.4148
26.585700000000003	1.0618
26.602	1.0522
26.643	1.9114
26.6539	0.7029000000000001
26.668200000000002	3.0364
26.6953	0.4949
26.695800000000002	0.7873
26.7208	3.342
26.7387	0.5760000000000001
26.7758	1.4657
26.8152	0.3577
26.8212	2.4410000000000003
26.831	2.5651
26.854200000000002	1.1337000000000002
26.895300000000002	1.3247
26.909000000000002	1.2496
26.9132	2.1291
26.913700000000002	0.6935
26.9383	2.9658
26.940900000000003	2.8643
26.999200000000002	2.2455000000000003
27.021600000000003	3.4464
27.0226	2.1072
27.0406	2.0112
27.0563	1.006
27.108	1.4555
27.109	1.8166
27.1173	0.8047000000000001
27.1189	1.2866
27.12	0.45880000000000004
27.123700000000003	1.9388
27.1389	2.9708
27.146600000000003	0.522
27.1843	1.4064
27.232300000000002	2.1761
27.2498	2.2853000000000003
27.2557	3.0718
27.276500000000002	0.7865000000000001
27.334300000000002	0.20090000000000002
27.355800000000002	3.0702000000000003
27.3562	0.3574
27.3568	0.37010000000000004
27.3979	1.4367
27.451800000000002	1.5905
27.456000000000003	0.3366
27.459400000000002	4.9579
27.4844	3.0094000000000003
27.4936	2.1541
27.4964	1.5796000000000001
27.5029	2.3127
27.5086	1.8005
27.538	0.3178
27.542900000000003	2.942
27.5579	1.8011000000000001
27.5648	1.2975
27.5701	2.313
27.576900000000002	0.5992000000000001
27.5894	0.6236
27.6336	1.4325
27.639200000000002	2.0161000000000002
27.666900000000002	0.4451
27.674000000000003	3.4691
27.688100000000002	1.568
27.707600000000003	1.7514
27.8392	2.0958
27.870700000000003	0.9995
27.944100000000002	2.3372
27.952	0.6927
27.9634	0.1864
27.984	1.024
27.9871	4.0496
28.038800000000002	2.4021
28.073500000000003	2.2293000000000003
28.094900000000003	0.0863
28.0961	0.7159
28.096400000000003	0.7965
28.1096	3.0506
28.180300000000003	1.2197
28.185100000000002	1.3422
28.1892	0.2753
28.2513	2.2561
28.2622	1.7658
28.2709	0.16840000000000002
28.28	1.0899
28.3141	0.7487
28.3233	1.6686
28.328300000000002	2.7683
28.4132	1.9222000000000001
28.437700000000003	0.7354
28.4588	2.339
28.463900000000002	0.0771
28.471700000000002	1.3169
28.498	2.4049
28.499100000000002	1.7027
28.533800000000003	0.3116
28.6247	2.7703
28.6661	0.8002
28.712200000000003	3.7697000000000003
28.733600000000003	0.6209
28.748700000000003	2.5362
28.748800000000003	0.8249000000000001
28.7662	1.5514000000000001
28.7965	0.2908
28.836100000000002	1.8394000000000001
28.8438	1.5384
28.8611	0.8292
28.861500000000003	1.5361
28.8688	1.6478000000000002
28.872	1.6116000000000001
28.9144	4.0929
28.9251	1.4165
28.9264	1.0536
28.98	3.3588
28.991500000000002	3.0500000000000003
28.9979	3.4368000000000003
28.9986	1.5979
29.0072	2.0822000000000003
29.0211	0.43
29.0633	0.9356000000000001
29.064200000000003	1.637
29.087200000000003	2.4295
29.1626	2.8071
29.1844	2.2646
29.225	2.8776
29.2376	1.0889
29.2378	0.6717000000000001
29.243000000000002	1.9838
29.2631	2.7124
29.311300000000003	3.5522
29.331300000000002	2.7318000000000002
29.377000000000002	1.3725
29.4141	1.1044
29.430200000000003	1.2654
29.438200000000002	2.3445
29.4541	1.9166
29.461100000000002	2.6038
29.4813	1.0011
29.501	2.887
29.5136	1.8503
29.5207	3.3283
29.5348	3.8102
29.5436	0.7244
29.5579	1.3786
29.602700000000002	0.49810000000000004
29.613000000000003	3.0998
29.7175	3.4644000000000004
29.758200000000002	1.3675000000000002
29.7819	1.4004
29.834100000000003	2.2108000000000003
29.863500000000002	1.2599
29.896800000000002	0.6693
29.9132	3.2435
29.9415	0.8139000000000001
29.942800000000002	0.8964000000000001
29.9495	2.6557
30.005200000000002	1.6614
30.0346	2.0696
30.0624	2.2576
30.073500000000003	1.2011
30.0941	2.3694
30.1184	2.2041
30.1218	2.273
30.1297	1.1966
30.229300000000002	1.3487
30.291400000000003	1.2645
30.3705	1.7404000000000002
30.418400000000002	1.4638
30.4338	0.7612
30.4615	1.6201
30.4627	1.1387
30.553600000000003	2.1475
30.6519	3.6315000000000004
30.662200000000002	1.7328000000000001
30.680200000000003	2.8966000000000003
30.6875	1.1939
30.748800000000003	1.2172
30.8088	1.4836
30.895300000000002	1.9127
30.9069	1.4045
30.930200000000003	1.2173
31.014000000000003	0.7085
31.044900000000002	3.2292
31.1182	2.3613
31.1202	2.8428
31.176000000000002	1.4135
31.218200000000003	1.0314
31.3413	0.8036000000000001
31.3487	1.3326
31.3597	0.8378
31.3715	0.8592000000000001
31.376900000000003	1.9113
31.389100000000003	1.4642000000000002
31.4429	2.8407
31.4497	2.5871
31.454500000000003	3.2882000000000002
31.477500000000003	1.2226000000000001
31.5241	1.3466
31.553700000000003	3.8235
31.5709	0.5995
31.6047	1.5141
31.753200000000003	2.032
31.8687	2.834
31.902600000000003	0.9326000000000001
31.983600000000003	1.1616
31.9877	2.7983000000000002
32.0158	1.6558000000000002
32.0618	2.9849
32.067	0.9782000000000001
32.1043	3.5625
32.1281	1.113
32.2817	1.1534
32.31	1.9069
32.357800000000005	4.936100000000001
32.374900000000004	2.0765000000000002
32.4401	1.3341
32.531400000000005	1.9087
32.5688	1.7283000000000002
32.5711	1.3489
32.5766	0.7699
32.6006	1.2215
32.6218	1.4928000000000001
32.645700000000005	1.5548000000000002
32.7389	2.5036
32.7787	2.5018000000000002
32.8572	1.6017000000000001
32.8997	2.5612
32.930800000000005	2.4454000000000002
32.9531	1.3674000000000002
32.9775	3.6262000000000003
33.056400000000004	1.3343
33.0957	0.9941000000000001
33.1209	1.8082
33.128	1.1879
33.136900000000004	2.7836000000000003
33.1606	2.1856
33.2152	0.9812000000000001
33.2299	1.8854000000000002
33.3253	2.4233000000000002
33.4707	0.40690000000000004
33.4822	3.2537000000000003
33.574200000000005	2.2455000000000003
33.6894	2.2764
33.7061	0.8886000000000001
33.7994	1.3736000000000002
33.8071	2.4864
33.8449	1.3465
33.8558	5.3703
33.8631	2.3194
33.865500000000004	1.6214000000000002
33.8757	2.7443
33.9343	1.4348
33.9823	0.9155000000000001
34.0289	3.5986000000000002
34.051700000000004	2.9587000000000003
34.066	1.8312000000000002
34.140100000000004	2.0674
34.1809	1.7890000000000001
34.228300000000004	1.1155000000000002
34.241800000000005	0.4859
34.3326	0.5824
34.3643	3.0940000000000003
34.473800000000004	1.8923
34.6595	3.1004
34.670100000000005	0.4092
34.7278	1.5948
34.867000000000004	0.6558
34.889700000000005	1.2814
34.9016	1.6071
34.9381	1.1549
35.0002	1.8116
35.0972	1.3598000000000001
35.166000000000004	1.643
35.197900000000004	2.3534
35.3108	1.9355
35.464	3.6543
35.4795	0.8917
35.5554	3.9539
35.557	1.8275000000000001
35.7151	2.5194
35.7628	1.3937000000000002
35.8532	0.35960000000000003
35.8919	1.1520000000000001
35.928000000000004	1.3394000000000001
35.9574	1.4421000000000002
36.132600000000004	0.8742000000000001
36.153	1.4217
36.1834	1.2759
36.246700000000004	1.6441000000000001
36.3524	2.4268
36.4514	1.1675
36.699200000000005	3.5429000000000004
36.7477	1.1299000000000001
36.8863	1.9313
36.9285	3.8352000000000004
36.9356	2.1495
37.0205	2.5053
37.0938	1.8406
37.119800000000005	1.4595
37.243300000000005	4.5534
37.289300000000004	4.0478000000000005
37.4854	2.2079
37.563	1.0102
37.619800000000005	1.8537000000000001
37.6333	1.3493000000000002
37.946400000000004	1.5053
37.9574	1.0410000000000001
38.2605	3.2612
38.2748	3.233
38.5987	3.585
38.6848	2.5316
38.9675	1.8611000000000002
39.3111	1.4111
39.3378	1.9625000000000001
39.589800000000004	4.8952
39.9138	1.1181
40.349000000000004	1.1734
40.451100000000004	0.9772000000000001
40.5876	0.3136
40.606500000000004	0.8297
40.625800000000005	0.49520000000000003
40.7871	1.0362
41.086800000000004	1.9248
41.1739	1.4913
41.4803	1.9878
41.6909	1.9344000000000001
42.075900000000004	4.6083
42.781400000000005	1.7486000000000002
42.8502	1.9217000000000002
42.9391	2.5695
43.171400000000006	0.6497
43.5261	2.0260000000000002
43.7466	1.0294
44.074400000000004	1.3998000000000002
45.4454	2.1242
45.9441	1.1707
46.0454	2.1989
47.023	1.4861
47.4802	0.53
49.2659	2.0815
51.1837	1.1333
53.480000000000004	1.4439
55.086200000000005	1.1139000000000001
56.956500000000005	1.3322
60.795700000000004	1.8008000000000002
74.6957	2.6475
81.0545	2.7939000000000003
82.5802	2.2957
99.8525	1.9454
113.5399	8.3991
117.4307	3.5124
120.9753	4.7131
129.0325	4.7582
154.829	5.782100000000001
244.496	6.9778

==> Data/T6p.dat <==
10.4914	0.7146
13.2271	1.1614
14.648900000000001	0.5425
15.0854	1.0393000000000001
15.802700000000002	0.9139
16.1764	0.9870000000000001
16.636200000000002	1.9526000000000001
17.1168	2.1887000000000003
17.4298	5.361000000000001
17.5743	3.3804000000000003
17.633300000000002	1.2659
17.6512	0.5112
17.6648	0.7781
17.7298	1.0957000000000001
17.8457	0.2484
18.0718	2.9783
18.0914	2.7809
18.1192	1.4635
18.389300000000002	2.0263
18.4743	3.6217
18.635	4.8058000000000005
18.7195	1.0511000000000001
18.7432	1.4827000000000001
18.8018	2.6659
18.832	2.4599
18.9683	2.9602
18.9866	3.206
19.0231	3.9237
19.1578	1.0033
19.1726	1.3152000000000001
19.1856	2.4303
19.2107	1.8638000000000001
19.2379	1.7802
19.2483	2.1318
19.375700000000002	3.3173000000000004
19.4027	3.6700000000000004
19.404500000000002	3.5302000000000002
19.445800000000002	3.5441000000000003
19.454800000000002	1.2099
19.4676	0.8935000000000001
19.4951	1.7128
19.5194	2.3661000000000003
19.6052	1.0318
19.654400000000003	1.3772
19.6551	2.2527
19.7005	1.2735
19.8643	0.7371000000000001
19.871000000000002	1.3555000000000001
19.913500000000003	1.2346000000000001
19.948800000000002	0.7954
20.0047	0.29910000000000003
20.0405	1.2189
20.0436	2.7525
20.0865	2.9591000000000003
20.0973	0.6924
20.1465	3.1984000000000004
20.2286	0.9522
20.258300000000002	1.5762
20.265	2.9297
20.288800000000002	1.6226
20.3106	1.6417000000000002
20.3317	0.6577000000000001
20.3447	0.9835
20.3549	2.6017
20.3579	0.22710000000000002
20.36	2.286
20.401500000000002	2.9558
20.4139	0.6842
20.4724	2.6433
20.5456	2.6775
20.555600000000002	2.869
20.5604	2.8600000000000003
20.6289	4.0434
20.6328	2.5148
20.6397	2.5777
20.6421	1.5966
20.6457	3.3903000000000003
20.7089	3.6547
20.742	2.326
20.7469	2.8774
20.7634	2.5879000000000003
20.7853	2.1025
20.814400000000003	2.4172000000000002
20.846600000000002	0.9612
20.8562	3.3053000000000003
20.9465	3.6506000000000003
20.977800000000002	0.6638000000000001
21.0231	0.7108
21.081500000000002	2.7534
21.1415	2.2907
21.1678	2.584
21.169700000000002	1.3065
21.1995	1.9067
21.209500000000002	2.8232
21.2268	3.4161
21.2282	1.9583000000000002
21.2848	2.4570000000000003
21.302	1.2781
21.3173	1.141
21.325	4.6273
21.3286	2.3194
21.3767	1.6992
21.3768	2.5606
21.3806	3.0780000000000003
21.4066	3.4307000000000003
21.543400000000002	2.0263
21.5533	3.8850000000000002
21.5745	2.0537
21.586100000000002	3.5081
21.610500000000002	2.2829
21.6187	1.5181
21.6201	1.8934000000000002
21.654400000000003	3.2886
21.6625	1.1585
21.706500000000002	3.6243000000000003
21.7226	1.5710000000000002
21.7454	2.0301
21.759800000000002	2.097
21.8124	3.9997000000000003
21.8231	1.723
21.8255	1.0925
21.848300000000002	1.9571
21.848300000000002	4.8761
21.8535	2.0100000000000002
21.8655	0.9418000000000001
21.8856	1.4244
21.888	0.1278
21.902800000000003	0.9287000000000001
21.915000000000003	2.1549
21.945800000000002	2.8003
21.9491	1.7040000000000002
21.9575	1.3658000000000001
21.9627	4.6664
21.9767	4.2176
21.991200000000003	3.5756
22.030900000000003	2.0101
22.060100000000002	3.9447
22.060200000000002	3.0064
22.0777	3.4664
22.079600000000003	1.3090000000000002
22.0944	1.3322
22.0946	0.27040000000000003
22.108600000000003	1.6081
22.1312	4.1356
22.137900000000002	2.5562
22.143	1.8170000000000002
22.1435	1.4141000000000001
22.144000000000002	3.7377000000000002
22.200400000000002	1.728
22.2052	1.4894
22.2081	1.7344000000000002
22.214100000000002	2.4255
22.2144	2.2475
22.2257	1.5718
22.229400000000002	0.8789
22.2395	1.9994
22.258300000000002	1.2867
22.2621	2.3239
22.2755	2.766
22.284100000000002	1.6824000000000001
22.2847	2.8557
22.2867	5.1208
22.299100000000003	1.5702
22.3148	1.7562
22.354200000000002	3.2880000000000003
22.3591	1.7597
22.365000000000002	2.5324
22.376	1.8291000000000002
22.3854	1.4338
22.3977	2.2496
22.4048	4.5324
22.41	1.4602000000000002
22.410600000000002	1.1574
22.4118	2.9165
22.4143	3.0685000000000002
22.4554	0.7602
22.4742	2.6168
22.5011	2.9731
22.5179	0.5591
22.5428	1.2379
22.5438	2.8867000000000003
22.547600000000003	0.7864
22.549400000000002	1.3723
22.5561	2.1629
22.5619	2.1741
22.5655	2.3173
22.5762	1.3422
22.582	2.8493
22.5975	1.3292000000000002
22.6033	2.4906
22.608900000000002	1.4803000000000002
22.612000000000002	2.7251000000000003
22.637500000000003	0.6428
22.6386	2.2866
22.654500000000002	2.3308
22.666800000000002	2.5273000000000003
22.672	4.69
22.6731	2.9617
22.6767	2.2364
22.684900000000003	3.9079
22.6857	2.9592
22.6906	1.5371000000000001
22.6997	2.8127
22.7546	4.4561
22.770400000000002	2.3672
22.7985	1.1396
22.8011	2.2173000000000003
22.8012	1.4148
22.812800000000003	2.6454
22.8167	1.1527
22.8504	1.9147
22.8655	2.9659
22.866200000000003	0.8887
22.872500000000002	1.4061000000000001
22.892	2.5728
22.9235	1.0671000000000002
22.925600000000003	0.9767
22.954700000000003	3.0394
22.9585	1.0259
22.9635	2.862
22.979000000000003	2.5526
22.9834	1.1813
22.9875	1.5687
23.0092	1.9302000000000001
23.011200000000002	2.4448000000000003
23.0131	2.5039000000000002
23.014100000000003	5.9135
23.015	2.1267
23.0229	0.8538
23.0547	3.4407
23.055600000000002	1.8787
23.0604	3.6888
23.0651	0.6822
23.0756	1.9368
23.084500000000002	1.4457
23.0877	2.6516
23.090500000000002	2.2174
23.098200000000002	2.2495000000000003
23.1136	2.1833
23.1358	3.4795000000000003
23.137900000000002	1.5558
23.148	1.9260000000000002
23.1609	1.0697
23.1705	1.9234
23.1717	2.5408
23.172600000000003	1.5363
23.172600000000003	1.6493
23.1998	2.7636000000000003
23.2006	2.7862
23.2029	3.0177
23.2042	4.6727
23.212300000000003	1.3483
23.2224	1.8633000000000002
23.253600000000002	1.0268000000000002
23.2546	1.2769000000000001
23.2548	3.0435000000000003
23.258300000000002	4.5741000000000005
23.273	4.129300000000001
23.291500000000003	2.2229
23.293400000000002	2.4369
23.3246	0.8685
23.3341	3.6402
23.338900000000002	1.4865000000000002
23.3547	2.4149000000000003
23.358700000000002	4.399900000000001
23.3596	2.7368
23.3609	2.5601000000000003
23.3682	1.3504
23.396800000000002	2.0953
23.397100000000002	4.2286
23.408	2.0565
23.4132	2.7122
23.414	1.9837
23.4265	1.9811
23.4268	2.1948000000000003
23.429100000000002	4.2285
23.431900000000002	1.6508
23.4328	2.8558000000000003
23.4414	3.2343
23.4464	1.3763
23.4477	1.1163
23.4509	1.2183000000000002
23.4797	2.5974
23.4865	2.3679
23.4901	4.0191
23.5028	2.2879
23.5073	4.424
23.5121	1.4941
23.512500000000003	2.79
23.512600000000003	1.1891
23.5184	1.8327
23.5195	2.2411000000000003
23.52	2.6287000000000003
23.521900000000002	1.608
23.527900000000002	1.9182000000000001
23.534200000000002	2.9077
23.535800000000002	3.3857000000000004
23.5475	2.0243
23.5535	1.1881000000000002
23.5759	1.1735
23.584500000000002	1.7111
23.5913	1.2816
23.6082	2.5327
23.6108	1.9976
23.6259	2.3002000000000002
23.6396	1.8390000000000002
23.6399	1.9022000000000001
23.645400000000002	1.2007
23.6474	1.7876
23.6841	0.25170000000000003
23.695800000000002	1.7871000000000001
23.7053	2.6429
23.7181	3.1543
23.7211	2.8579000000000003
23.721400000000003	0.4964
23.723300000000002	3.2146000000000003
23.729400000000002	3.3917
23.7345	2.4292000000000002
23.7347	0.8694000000000001
23.7379	1.9772
23.7526	1.7125000000000001
23.7832	3.0620000000000003
23.7928	2.0806
23.7935	1.0225
23.797	1.4169
23.802200000000003	0.8862
23.8156	3.035
23.8181	1.8664
23.820600000000002	2.8040000000000003
23.8294	0.5941000000000001
23.834300000000002	1.8181
23.8438	1.0236
23.8561	2.3760000000000003
23.860400000000002	2.8524000000000003
23.860500000000002	2.096
23.8606	2.1136
23.8621	2.2681
23.877000000000002	3.0356
23.877100000000002	1.7376
23.8812	2.3264
23.8866	2.1436
23.8901	1.9381000000000002
23.8902	2.661
23.893700000000003	3.3167
23.9024	2.4181
23.9065	3.5248000000000004
23.912000000000003	1.0883
23.915000000000003	3.2481
23.9163	3.9255
23.9323	0.38220000000000004
23.9464	0.8012
23.9526	0.3513
23.9663	0.8039000000000001
23.967100000000002	2.3850000000000002
23.9673	3.2305
23.9865	2.2999
23.9893	1.2104000000000001
24.0078	3.0527
24.0117	2.7184
24.0194	1.0075
24.0207	2.1948000000000003
24.0468	1.857
24.070600000000002	1.3396000000000001
24.0869	2.6093
24.0902	4.0825000000000005
24.0947	2.2807
24.1054	1.9321000000000002
24.1064	0.5438000000000001
24.1266	3.3936
24.130000000000003	1.0481
24.149	1.9807000000000001
24.151200000000003	2.2809
24.1524	2.0459
24.1551	3.0163
24.1648	1.481
24.177400000000002	1.657
24.194300000000002	2.0023
24.2036	2.8792
24.2119	2.2199
24.212600000000002	3.5330000000000004
24.2287	1.3004
24.229300000000002	3.8486000000000002
24.233900000000002	0.9367000000000001
24.2371	3.3309
24.2464	2.6678
24.2541	2.0097
24.258100000000002	2.3002000000000002
24.2768	1.9392
24.2819	3.085
24.2909	1.4628
24.303	1.6646
24.3182	1.6317000000000002
24.3213	2.5282
24.325000000000003	1.4688
24.3333	1.6546
24.336000000000002	1.9955
24.3499	1.2856
24.3536	3.0474
24.3685	1.8408
24.3736	2.7974
24.373800000000003	1.6466
24.3775	2.8998
24.3804	1.9764000000000002
24.389300000000002	4.7755
24.3918	3.1261
24.395	4.0038
24.3964	1.5941
24.410500000000003	2.4118
24.4177	4.2399000000000004
24.4294	1.2712
24.444000000000003	2.7937000000000003
24.456500000000002	1.7598
24.462400000000002	2.4685
24.4662	2.3618
24.468300000000003	0.9365
24.4739	1.0723
24.4786	3.4369
24.4801	0.5721
24.506700000000002	2.9654000000000003
24.5073	1.4505000000000001
24.514400000000002	3.2566
24.5147	1.6829
24.5199	1.3239
24.520500000000002	2.8675
24.526600000000002	0.43970000000000004
24.5285	0.3195
24.538600000000002	2.4219
24.55	0.7992
24.561500000000002	0.8381000000000001
24.563200000000002	1.338
24.5671	1.6159000000000001
24.57	1.5186000000000002
24.5719	1.6045
24.575200000000002	0.5302
24.5923	2.0075000000000003
24.5924	2.0384
24.5985	0.6542
24.602700000000002	1.0741
24.607000000000003	2.0946000000000002
24.625	1.5943
24.630000000000003	2.4743
24.639300000000002	1.3331000000000002
24.6507	2.7666
24.6555	2.9655
24.6564	2.6171
24.6593	4.6241
24.6764	1.804
24.683400000000002	3.1795
24.6838	1.4153
24.6904	0.5652
24.6905	2.696
24.6915	1.1334
24.698800000000002	1.3939000000000001
24.703300000000002	2.9233000000000002
24.7118	2.3136
24.7256	2.0114
24.7347	2.3471
24.7604	1.3724
24.767300000000002	1.1812
24.7684	2.2563
24.7849	1.4432
24.7898	1.5985
24.802300000000002	3.8351
24.811600000000002	1.5616
24.8232	2.1023
24.8249	2.2747
24.8336	0.9544
24.8399	1.2016
24.863400000000002	3.3311
24.866400000000002	3.1068000000000002
24.8745	4.129700000000001
24.890600000000003	1.6894
24.9141	0.32130000000000003
24.929100000000002	0.9934000000000001
24.943	1.7201000000000002
24.9446	2.0776
24.948900000000002	0.8906000000000001
24.9499	3.2552000000000003
24.9953	3.8005
24.997400000000003	1.4274
25.0028	1.0365
25.0089	0.7278
25.009600000000002	1.9447
25.0104	0.8937
25.013	1.5549000000000002
25.023200000000003	1.7529000000000001
25.0244	1.4694
25.0367	1.0887
25.0421	1.4132
25.0546	4.883900000000001
25.0612	2.5439000000000003
25.0741	1.2304000000000002
25.0746	1.913
25.098000000000003	0.7447
25.101200000000002	0.3936
25.1062	2.4090000000000003
25.108600000000003	1.3483
25.109	2.6977
25.12	2.2685
25.131800000000002	1.0048000000000001
25.1369	2.7489000000000003
25.1388	1.4378
25.1401	4.8762
25.1429	1.0332000000000001
25.143800000000002	1.2861
25.1693	1.8192000000000002
25.1705	1.0111
25.1979	1.1468
25.2164	0.9629000000000001
25.2179	2.3875
25.2181	1.6716
25.233800000000002	1.8341
25.2417	1.3227
25.2601	2.3737
25.2638	2.3199
25.268700000000003	0.7965
25.275000000000002	1.4431
25.2836	2.2631
25.2874	3.0567
25.291500000000003	2.7105
25.305500000000002	1.1401000000000001
25.317500000000003	1.2351
25.3198	0.7116
25.3201	2.5832
25.3213	2.7966
25.3324	2.846
25.3335	2.3074
25.343500000000002	3.0104
25.3475	3.0624000000000002
25.3642	2.3559
25.3668	3.2591
25.3719	0.46380000000000005
25.3811	2.2042
25.383200000000002	2.3569
25.3834	1.2022000000000002
25.3914	1.4457
25.398600000000002	0.8974000000000001
25.399700000000003	1.6169
25.403000000000002	2.6137
25.406200000000002	1.3853
25.411	2.1746000000000003
25.4224	2.7472000000000003
25.439400000000003	3.6159000000000003
25.4449	3.6496
25.4478	3.7305
25.4752	1.1195000000000002
25.4832	3.8351
25.4843	3.221
25.488400000000002	2.1771000000000003
25.4955	2.6187
25.508300000000002	1.7702
25.514300000000002	2.4943
25.5162	2.9176
25.520500000000002	1.8073000000000001
25.526600000000002	2.3155
25.5268	1.8715000000000002
25.5275	2.7085000000000004
25.5363	0.27
25.5563	3.0732
25.558400000000002	2.1022000000000003
25.576900000000002	1.8873000000000002
25.5795	0.6019
25.5961	1.8591000000000002
25.6129	1.7866000000000002
25.6137	1.748
25.616300000000003	3.4361
25.619	1.5677
25.622300000000003	2.3307
25.6426	2.1151
25.645100000000003	0.8263
25.647000000000002	3.608
25.649700000000003	0.1034
25.658800000000003	2.3422
25.680300000000003	1.3594000000000002
25.6883	1.7034
25.6886	1.1062
25.692500000000003	2.1965
25.704900000000002	2.8824
25.7219	3.4487
25.724800000000002	1.6573
25.745900000000002	3.3524000000000003
25.76	2.2546
25.7667	3.0771
25.782400000000003	2.0881000000000003
25.7848	1.0406
25.785600000000002	1.7057
25.7874	1.6055000000000001
25.788500000000003	4.2816
25.7906	1.9153
25.8033	2.0185
25.805300000000003	5.0746
25.8294	1.7243000000000002
25.8487	1.2465000000000002
25.8554	4.0199
25.868000000000002	2.8966000000000003
25.8716	1.9928000000000001
25.8774	0.46340000000000003
25.8843	1.9879
25.8883	1.2449000000000001
25.8931	3.3217000000000003
25.915100000000002	2.6364
25.9234	3.0725000000000002
25.924300000000002	2.0335
25.9282	3.3066
25.938000000000002	4.8274
25.9558	2.1498
25.9703	2.8909000000000002
25.9743	2.1748000000000003
25.977400000000003	2.3527
25.9999	1.2223000000000002
26.0073	1.5604
26.009400000000003	2.4734000000000003
26.012	2.0466
26.0161	3.6274
26.0184	2.2243
26.02	1.2619
26.0305	3.137
26.035500000000003	3.982
26.041800000000002	3.2062
26.046100000000003	2.4636
26.066100000000002	1.7386000000000001
26.068	1.6405
26.0777	2.1119
26.0823	1.6888
26.0863	2.5241000000000002
26.0911	2.0572
26.099	0.9873000000000001
26.1029	4.2222
26.107200000000002	1.9017000000000002
26.1111	2.3566000000000003
26.1114	2.8577000000000004
26.1171	1.8873000000000002
26.1237	2.8988
26.1266	1.0611000000000002
26.1356	0.39030000000000004
26.149	0.5981000000000001
26.151400000000002	4.0598
26.1519	2.323
26.1565	1.8714000000000002
26.1675	0.8734000000000001
26.1815	1.1069
26.2057	2.4607
26.2151	1.2687000000000002
26.215400000000002	2.9188
26.220100000000002	3.6918
26.221	1.9065
26.230800000000002	3.0598
26.236900000000002	1.6123
26.2484	3.1354
26.2486	1.7873
26.2501	1.7634
26.2693	1.4783000000000002
26.270200000000003	1.0693000000000001
26.2723	2.2493000000000003
26.2831	1.4838
26.3095	3.2242
26.3157	2.968
26.3165	1.9926000000000001
26.328000000000003	0.5797
26.3369	2.5491
26.3395	2.0664000000000002
26.3458	1.2146000000000001
26.349400000000003	4.0514
26.3508	1.2531
26.3529	1.5169000000000001
26.357200000000002	3.5284
26.3599	1.2891000000000001
26.360000000000003	2.8174
26.3612	1.8034000000000001
26.3699	0.4907
26.3842	2.1819
26.386300000000002	2.3108
26.386400000000002	2.5090000000000003
26.3928	1.1108
26.3928	4.1471
26.4111	2.8853
26.4131	1.9709
26.4158	3.5529
26.4233	2.475
26.4236	2.8423000000000003
26.4369	2.0629
26.438100000000002	2.0356
26.438200000000002	2.2648
26.4405	1.474
26.450200000000002	3.0267
26.4552	4.0362
26.4574	5.299
26.471300000000003	0.7695000000000001
26.4813	2.1867
26.4894	2.3755
26.5063	3.2038
26.5069	3.1792000000000002
26.511300000000002	3.6417
26.543200000000002	1.6223
26.5779	2.0681000000000003
26.581300000000002	0.2672
26.602	1.6677000000000002
26.602700000000002	0.4687
26.6251	2.335
26.6324	2.4605
26.6396	2.6124
26.6493	2.3135
26.6524	0.4904
26.6585	0.468
26.66	1.7444000000000002
26.661	3.0399000000000003
26.6632	1.9655
26.6693	2.4832
26.689400000000003	1.5768
26.6947	1.8296000000000001
26.698600000000003	0.55
26.700100000000003	0.5798
26.7068	1.9006
26.709	0.3704
26.7113	1.6797
26.722900000000003	2.0751
26.7238	1.7569000000000001
26.727700000000002	2.2840000000000003
26.7392	4.0600000000000005
26.742800000000003	1.6988
26.750300000000003	0.5722
26.773500000000002	1.498
26.8019	2.9619
26.805200000000003	1.858
26.808500000000002	0.31930000000000003
26.814700000000002	2.2759
26.820800000000002	3.5734000000000004
26.8213	1.1308
26.8245	2.0986000000000002
26.825400000000002	4.825
26.8289	1.3519
26.8322	1.5023
26.841800000000003	2.5283
26.8431	0.5589000000000001
26.855800000000002	0.8588
26.8581	2.3346
26.8596	1.8251000000000002
26.863	1.9333
26.8639	1.4608
26.8962	1.1167
26.8976	1.6164
26.9071	2.0481000000000003
26.91	1.8647
26.914	2.2706
26.9162	0.8997
26.9189	1.8851
26.924100000000003	4.0208
26.945500000000003	2.6462000000000003
26.950300000000002	1.1893
26.951600000000003	2.2747
26.9554	2.0961000000000003
26.968400000000003	1.1935
26.973200000000002	2.7843
26.9771	2.5905
26.9782	1.5451000000000001
26.985300000000002	1.8143
26.9978	1.6325
27.0059	1.2672
27.006500000000003	3.0758
27.0073	0.9690000000000001
27.0206	1.0014
27.0224	0.9856
27.029	2.5348
27.0376	2.2867
27.053800000000003	4.0511
27.0609	1.9514
27.0822	0.5748
27.101000000000003	1.2311
27.104200000000002	3.9916
27.116100000000003	1.9446
27.151500000000002	2.7396000000000003
27.158800000000003	2.4705
27.1678	2.6514
27.1709	2.5203
27.1723	2.7083
27.1765	3.8527
27.179000000000002	1.0683
27.186400000000003	0.056900000000000006
27.198900000000002	1.7650000000000001
27.200000000000003	1.0043
27.2052	0.7575000000000001
27.210800000000003	1.0587
27.2114	0.7306
27.245800000000003	1.4643000000000002
27.253400000000003	3.119
27.259900000000002	1.2725
27.277900000000002	3.9450000000000003
27.278100000000002	0.8929
27.2835	1.7758
27.285800000000002	1.1135000000000002
27.2859	1.3008
27.291500000000003	0.5314
27.305	1.9311
27.3148	1.9819
27.322200000000002	2.8921
27.3259	1.6188
27.3303	1.7303000000000002
27.362000000000002	2.4295
27.372400000000003	2.5106
27.3733	2.6737
27.381	0.6934
27.383200000000002	3.3847
27.387	2.1106000000000003
27.3992	2.2406
27.4264	2.2536
27.4267	3.4503000000000004
27.4651	1.7123000000000002
27.477400000000003	1.5708
27.4812	3.6488
27.485500000000002	1.135
27.4909	2.3720000000000003
27.4997	3.1802
27.504900000000003	3.2826
27.509400000000003	0.6772
27.5167	2.0205
27.5194	1.2969000000000002
27.5223	0.7183
27.5286	2.5442
27.532300000000003	1.3903
27.546400000000002	3.2157
27.5575	1.8066
27.561600000000002	3.4816000000000003
27.564600000000002	1.8628
27.5666	2.2128
27.5823	2.4239
27.5832	3.1745
27.587200000000003	2.1125000000000003
27.5913	1.6521000000000001
27.5924	0.8442000000000001
27.594900000000003	0.7226
27.6048	1.3957000000000002
27.611600000000003	1.2763
27.6122	1.9533
27.622700000000002	3.8588
27.6473	0.8749
27.669500000000003	0.8767
27.6761	1.8831
27.678800000000003	0.5388000000000001
27.686400000000003	1.4192
27.6889	2.152
27.704800000000002	1.465
27.707900000000002	0.9582
27.7164	0.8176
27.7222	2.6676
27.736500000000003	2.1724
27.7422	1.6893
27.7425	2.0828
27.7447	2.6845000000000003
27.750200000000003	1.8453000000000002
27.7558	1.8584
27.7571	0.9812000000000001
27.7575	4.632000000000001
27.7602	3.899
27.765900000000002	2.1556
27.7708	2.4619
27.781100000000002	1.3661
27.7835	1.7100000000000002
27.788700000000002	2.1046
27.7938	3.9008000000000003
27.7955	1.1826
27.7969	0.9369000000000001
27.8045	1.1483
27.8048	2.5868
27.8081	3.321
27.8091	1.8050000000000002
27.8233	2.1710000000000003
27.832900000000002	1.869
27.8697	6.0907
27.8762	0.9059
27.896700000000003	0.7988000000000001
27.918400000000002	0.7669
27.947100000000002	0.3398
27.9477	0.5873
27.9491	3.0479000000000003
27.9632	0.9628000000000001
27.977600000000002	3.5412000000000003
27.9843	0.27440000000000003
27.995800000000003	0.7483000000000001
27.9999	2.1528
28.006700000000002	4.8638
28.0195	1.5983
28.0427	0.9656
28.0498	2.4592
28.0681	1.3557000000000001
28.069200000000002	1.9686000000000001
28.0731	5.2540000000000004
28.0803	1.612
28.0808	3.4391000000000003
28.084400000000002	0.8889
28.0853	2.4261
28.0866	0.6976
28.0881	2.1179
28.091700000000003	2.2715
28.096300000000003	1.6502000000000001
28.0969	0.9042
28.1159	1.5165000000000002
28.1341	1.7938
28.1433	1.3568
28.185100000000002	0.9840000000000001
28.186	1.1732
28.2027	3.2173000000000003
28.218400000000003	1.125
28.225800000000003	2.9819
28.247300000000003	1.302
28.251900000000003	0.8153
28.2573	1.9619000000000002
28.2646	1.0115
28.2715	1.2883
28.2798	0.5301
28.291700000000002	0.6113000000000001
28.311500000000002	0.9141
28.318800000000003	0.7719
28.3195	2.7443
28.329500000000003	0.9772000000000001
28.3365	3.2145
28.3684	0.5519000000000001
28.375200000000003	2.0586
28.382	1.609
28.3883	1.3061
28.3958	1.4443000000000001
28.419700000000002	3.4531
28.4354	1.2458
28.441000000000003	0.3578
28.4553	3.4061000000000003
28.4658	1.0225
28.475800000000003	1.6128
28.4766	1.6963000000000001
28.4891	2.092
28.4922	1.6846
28.5039	1.3446
28.5055	1.3714000000000002
28.5211	1.8959000000000001
28.526200000000003	1.5171000000000001
28.529400000000003	1.0811
28.538	2.1782
28.5395	1.7952000000000001
28.5459	0.4035
28.5818	0.275
28.593300000000003	1.997
28.5968	0.7541
28.606900000000003	1.405
28.607000000000003	2.7018
28.642000000000003	1.5012
28.657200000000003	1.3793
28.6718	2.1961
28.6931	1.9574
28.6931	2.0739
28.706400000000002	2.1643
28.707900000000002	1.8082
28.7115	1.8554000000000002
28.7149	4.1770000000000005
28.716900000000003	1.7021000000000002
28.720200000000002	2.1514
28.7238	2.4426
28.7256	1.2393
28.7313	4.6835
28.7387	2.531
28.7401	1.3920000000000001
28.741500000000002	2.0567
28.7419	2.4417
28.7419	2.6226000000000003
28.747400000000003	3.9339000000000004
28.7648	3.2411000000000003
28.771700000000003	1.8623
28.7757	1.0955000000000001
28.7798	0.6805
28.7972	1.3605
28.7986	2.1076
28.7996	1.1387
28.802400000000002	0.5791000000000001
28.8026	1.7577
28.808	1.4222000000000001
28.8157	2.5018000000000002
28.819000000000003	2.0201000000000002
28.8624	1.719
28.8644	2.4118
28.8734	2.0799000000000003
28.8932	0.9096000000000001
28.893900000000002	3.2763
28.8979	1.7160000000000002
28.906200000000002	2.2754000000000003
28.9064	1.1373
28.907	0.44720000000000004
28.910600000000002	1.5519
28.9217	2.9755000000000003
28.9483	1.0987
28.9718	2.6299
28.985100000000003	1.2254
29.0163	1.9291
29.0259	1.4303000000000001
29.0286	2.6947
29.0422	2.3293
29.0504	2.5625
29.054100000000002	2.3811
29.0653	0.8385
29.0685	0.9729000000000001
29.0699	1.5588000000000002
29.1016	1.3641
29.111700000000003	0.1426
29.1262	0.8265
29.131400000000003	1.3931
29.133100000000002	2.1228000000000002
29.148500000000002	1.7963
29.1579	1.3161
29.1722	2.7318000000000002
29.186700000000002	0.8301000000000001
29.200300000000002	2.8291
29.219800000000003	4.0073
29.221500000000002	0.2899
29.2269	0.6896
29.23	2.7061
29.2329	2.8183000000000002
29.235400000000002	2.9996
29.2531	2.1302000000000003
29.2585	0.2968
29.262800000000002	0.2335
29.279500000000002	4.2415
29.2831	1.9667000000000001
29.301000000000002	2.0942000000000003
29.3044	3.3844000000000003
29.3141	2.9982
29.352	1.5478
29.356	2.0566
29.361900000000002	1.3902
29.388	1.2509000000000001
29.390600000000003	1.288
29.399	1.276
29.4098	1.2379
29.4175	1.4511
29.4263	3.1533
29.433300000000003	1.5783
29.435200000000002	0.3634
29.4536	1.7854
29.465300000000003	3.1844
29.4703	1.3478
29.474800000000002	1.0337
29.483	1.778
29.4889	2.1099
29.535	2.1397
29.537100000000002	2.7888
29.5378	2.9290000000000003
29.539800000000003	1.2155
29.541900000000002	1.3808
29.5422	2.8684000000000003
29.552100000000003	3.5014000000000003
29.5548	2.8626
29.558600000000002	1.0632000000000001
29.5655	1.6172
29.570300000000003	3.0723000000000003
29.5791	1.4447
29.5958	1.0961
29.608500000000003	1.1379000000000001
29.6388	3.0318
29.6443	1.9364000000000001
29.6447	1.6954
29.6537	2.6622000000000003
29.659100000000002	2.775
29.678800000000003	1.7685000000000002
29.6792	0.5567
29.68	2.2947
29.685000000000002	2.2226
29.7471	1.9405000000000001
29.765900000000002	0.9527
29.7772	2.5213
29.802200000000003	1.5494
29.814200000000003	1.5393000000000001
29.826700000000002	2.0083
29.8475	1.713
29.854300000000002	3.2078
29.8596	1.3453000000000002
29.8628	1.3454000000000002
29.8651	0.8421000000000001
29.8698	1.6871
29.887500000000003	0.44780000000000003
29.8943	2.5499
29.8973	2.504
29.9186	3.0864000000000003
29.9247	1.8302
29.9251	1.4828000000000001
29.9323	1.6992
29.934700000000003	2.7525
29.953300000000002	1.2366000000000001
29.959600000000002	2.9317
29.965700000000002	0.3018
29.983500000000003	2.0525
29.991000000000003	3.4944
30.006	1.2595
30.0149	1.665
30.0366	1.0358
30.0438	1.7714
30.0533	0.6903
30.065	3.2823
30.077900000000003	1.6615
30.0802	0.5881000000000001
30.0833	1.1959
30.094800000000003	1.6697000000000002
30.0987	3.4317
30.102400000000003	6.4838000000000005
30.105600000000003	1.2063000000000001
30.1228	0.7906000000000001
30.125500000000002	2.5518
30.1296	1.7147000000000001
30.154	3.0844
30.1715	1.9100000000000001
30.2103	0.7166
30.2251	1.3593000000000002
30.253	2.1217
30.2637	2.4798
30.2745	0.753
30.2905	0.8836
30.291300000000003	1.8519
30.291400000000003	2.217
30.3043	1.3961000000000001
30.326	1.5817
30.3459	2.3372
30.3484	2.2987
30.3581	0.3498
30.3732	2.0211
30.3761	0.41340000000000005
30.4055	2.3699
30.4066	1.2208
30.409200000000002	0.8179000000000001
30.4371	0.7083
30.440700000000003	1.9663000000000002
30.480400000000003	1.2924
30.498	2.3174
30.5148	1.5943
30.576	1.8338
30.5969	1.8202
30.6175	1.8083
30.620900000000002	0.4561
30.6323	0.4061
30.639400000000002	2.4646
30.642000000000003	3.1430000000000002
30.6671	2.0926
30.669700000000002	2.1605000000000003
30.7514	0.9234
30.762700000000002	1.0006000000000002
30.7667	1.6678000000000002
30.7743	2.2836000000000003
30.7744	1.1397000000000002
30.7921	1.3368
30.806900000000002	2.682
30.8077	1.2879
30.809600000000003	3.8794000000000004
30.8672	0.6266
30.8797	4.782900000000001
30.8886	2.4907
30.8942	2.6442
30.9239	2.9504
30.9281	2.1774
30.9386	3.3859000000000004
30.944200000000002	1.3935
30.9448	2.0435000000000003
30.9551	0.4615
30.968700000000002	2.8625000000000003
30.969800000000003	1.4604000000000001
30.9754	1.1264
30.982000000000003	1.0917000000000001
30.9947	3.1223
31.0028	1.9604000000000001
31.032200000000003	3.0531
31.0626	1.2742
31.062900000000003	0.8212
31.0669	3.9258
31.078100000000003	2.1074
31.0836	2.3141000000000003
31.098000000000003	2.1811000000000003
31.110000000000003	0.46540000000000004
31.1111	2.7931
31.1564	1.0706
31.2006	2.7724
31.213700000000003	2.6806
31.230400000000003	0.5116
31.237000000000002	2.4465
31.2448	2.9347000000000003
31.2451	1.1434
31.266900000000003	0.47950000000000004
31.2882	1.5011
31.2939	2.7801
31.294900000000002	3.2988
31.2999	1.4175
31.308600000000002	3.5225
31.320600000000002	2.1412
31.3304	1.8874000000000002
31.360100000000003	0.9880000000000001
31.394000000000002	2.4265000000000003
31.4049	0.9143
31.4056	1.7776
31.407500000000002	1.1239000000000001
31.412100000000002	3.5143
31.465700000000002	0.5963
31.504900000000003	3.1385
31.512800000000002	3.4009
31.5184	3.4639
31.5715	2.2342
31.6129	3.0232
31.663600000000002	3.3547000000000002
31.686500000000002	2.6238
31.693800000000003	2.943
31.742500000000003	2.5829
31.744500000000002	1.4099000000000002
31.745700000000003	1.7833
31.750300000000003	2.2512000000000003
31.788700000000002	4.0415
31.8125	1.8547
31.853	2.6673
31.8627	0.19870000000000002
31.8687	3.8578
31.8959	1.8588
31.930600000000002	2.2132
31.961000000000002	1.4497
31.967100000000002	0.2109
31.9815	3.3775
31.9904	2.4177
32.0355	1.1885000000000001
32.0418	2.4530000000000003
32.0921	1.6614
32.144400000000005	1.6137000000000001
32.1792	2.825
32.1909	0.6705
32.2539	3.2725
32.2558	0.8093
32.3059	1.0157
32.3111	0.6738000000000001
32.3337	1.1157000000000001
32.3594	2.0847
32.377500000000005	2.3737
32.3825	0.6077
32.4074	1.1965000000000001
32.4082	3.3813
32.4349	0.4682
32.5662	0.21350000000000002
32.635600000000004	1.7159
32.7254	4.0119
32.7926	1.7977
32.8331	3.8005
32.8553	1.4500000000000002
32.8806	1.3506
32.935700000000004	0.2571
32.9398	1.4244
32.948	2.7687
32.9521	3.8229
32.9534	2.5151000000000003
32.9684	0.5923
33.0305	2.0418000000000003
33.033100000000005	3.2329000000000003
33.0518	2.3985000000000003
33.0968	2.3212
33.1332	1.3087
33.147600000000004	0.5810000000000001
33.1644	0.896
33.2079	2.3338
33.2458	1.1383
33.2515	0.9538000000000001
33.2554	1.4755
33.271	1.0346
33.4223	2.0444
33.423	0.9430000000000001
33.4454	2.2066
33.5602	0.9584
33.5848	2.6147
33.6087	1.5851000000000002
33.618900000000004	1.0152
33.6441	0.3602
33.7162	0.8722000000000001
33.7273	2.4655
33.8133	0.39530000000000004
33.828700000000005	0.642
33.8328	4.0106
33.848400000000005	4.978400000000001
33.8509	3.9734000000000003
33.9553	4.1965
33.9896	0.39030000000000004
34.0045	2.0601000000000003
34.018100000000004	1.2574
34.0925	2.1706000000000003
34.0947	1.6399000000000001
34.1525	2.1287000000000003
34.168600000000005	1.5001
34.1743	0.8244
34.1876	2.6743
34.2136	2.7557
34.2239	0.764
34.2348	1.4824000000000002
34.2391	3.1140000000000003
34.2853	2.104
34.347100000000005	1.1377000000000002
34.352000000000004	1.2808000000000002
34.4254	4.8348
34.463100000000004	3.8064
34.4953	2.6207000000000003
34.5141	1.4069
34.5251	3.8070000000000004
34.5371	0.7242000000000001
34.571400000000004	2.6912000000000003
34.5875	1.5395
34.7045	2.815
34.7091	3.7279
34.734	2.7932
34.7366	1.4266
34.769600000000004	1.4404000000000001
34.8018	0.4761
34.845400000000005	2.0211
34.8609	1.3098
34.9134	4.0765
34.9467	3.1005000000000003
34.975	2.0283
35.053000000000004	2.8582
35.0895	1.8998000000000002
35.0904	2.1387
35.0906	3.5618000000000003
35.101800000000004	0.0397
35.1211	2.202
35.2916	1.5482
35.2916	3.2725
35.3581	2.5484
35.3665	0.7778
35.3855	1.0921
35.392	1.4953
35.478100000000005	3.6516
35.484300000000005	2.0587
35.5321	4.2492
35.550200000000004	0.9597
35.5946	2.1357
35.6013	3.3198000000000003
35.6039	4.4116
35.6434	4.5027
35.644200000000005	1.391
35.6567	1.439
35.6627	0.7287
35.667	1.8332000000000002
35.699200000000005	2.7477
35.7135	1.3131000000000002
35.757200000000005	1.6918
35.7845	1.625
35.8601	3.2581
35.9683	1.995
35.980000000000004	3.458
35.9804	2.3266
36.0188	1.0609
36.0643	1.7867000000000002
36.1353	1.5551000000000001
36.154	2.1264000000000003
36.1545	3.8632
36.162800000000004	3.1163000000000003
36.2045	1.6816
36.2457	1.8312000000000002
36.2489	0.5913
36.2792	2.0485
36.2813	1.4672
36.283100000000005	2.1038
36.363600000000005	2.0612
36.371900000000004	0.4032
36.3801	1.9803000000000002
36.402300000000004	3.5842
36.447	1.0713000000000001
36.489200000000004	2.1100000000000003
36.5108	1.5922
36.5535	1.8651
36.5689	3.6849000000000003
36.5814	0.9759000000000001
36.6893	1.5515
36.699000000000005	1.1901000000000002
36.7205	2.2310000000000003
36.7413	4.6587000000000005
36.7898	1.6989
36.8769	1.9869
36.9271	3.2591
36.9523	3.7199
37.0158	1.2302
37.045300000000005	3.2367000000000004
37.119800000000005	3.6116
37.1999	3.6626000000000003
37.2006	1.0159
37.234100000000005	2.9185000000000003
37.2841	2.6546000000000003
37.306400000000004	1.7891000000000001
37.3951	0.9624
37.4101	2.9681
37.412	1.8330000000000002
37.4656	1.3725
37.559200000000004	1.933
37.5623	3.0718
37.5976	2.7989
37.6582	2.4258
37.6617	4.0486
37.7444	1.4307
37.750800000000005	1.4047
37.766000000000005	4.4030000000000005
37.766200000000005	2.2121
37.7857	1.0818
37.8935	1.622
37.8967	0.6824
38.077400000000004	1.0159
38.1295	3.2474000000000003
38.1679	3.5213
38.2032	1.6885000000000001
38.2376	2.5165
38.272	2.1599
38.2817	2.3889
38.3859	1.6802000000000001
38.4388	3.5198
38.459900000000005	4.265000000000001
38.5103	2.4394
38.5386	2.0129
38.6336	3.1228000000000002
38.651900000000005	2.0569
38.709700000000005	2.8036000000000003
38.7173	1.8874000000000002
38.7623	1.8743
38.8896	0.8142
38.925000000000004	0.2792
38.953500000000005	0.7889
39.0039	3.6906000000000003
39.0615	2.4059
39.121700000000004	2.7482
39.1375	0.8350000000000001
39.1757	3.9508
39.220400000000005	0.8926000000000001
39.2682	2.3872
39.5886	1.9879
39.700900000000004	0.3967
39.728500000000004	0.5387000000000001
39.729800000000004	1.6359000000000001
39.8132	1.475
39.8415	2.6479
39.8741	1.3023
39.8917	1.8587
40.0307	2.6215
40.0784	1.3452000000000002
40.1526	0.915
40.154	2.3194
40.2077	0.9003
40.284400000000005	1.8217
40.333600000000004	1.4839
40.3579	1.8396000000000001
40.421800000000005	2.1657
40.424	4.1705000000000005
40.4307	5.614800000000001
40.4393	1.2532
40.5093	2.3044000000000002
40.5816	0.4693
40.616800000000005	3.2167000000000003
40.6869	1.536
40.727900000000005	1.5754000000000001
40.809000000000005	1.6704
40.925000000000004	4.5422
41.0158	1.6521000000000001
41.017	1.8332000000000002
41.0544	2.9538
41.1135	0.9865
41.1764	3.2722
41.189800000000005	4.1917
41.262	1.8993
41.2703	2.3601
41.3502	2.8603
41.3678	1.1794
41.5636	1.734
41.624300000000005	2.8595
41.638400000000004	2.4002000000000003
41.645900000000005	2.4366000000000003
41.7126	2.2542
41.790400000000005	3.2668000000000004
41.8112	1.6355000000000002
41.924	1.8407
41.9346	2.4039
42.144000000000005	1.4408
42.2085	2.5780000000000003
42.230900000000005	2.9744
42.307100000000005	2.0262000000000002
42.307900000000004	3.2476000000000003
42.317	2.693
42.321400000000004	4.6058
42.4054	0.9952000000000001
42.4086	2.0415
42.420100000000005	1.8364
42.493700000000004	3.0683000000000002
42.539100000000005	2.0854
42.7779	2.0265
42.7954	1.5614000000000001
42.9476	0.5445
42.9711	1.844
42.9994	3.8280000000000003
43.043	4.0501000000000005
43.060500000000005	4.1479
43.121900000000004	1.9826000000000001
43.158500000000004	1.5983
43.2661	1.4403000000000001
43.2843	1.995
43.4316	1.4506000000000001
43.5555	3.6806
43.8263	2.057
43.8637	1.9773
43.9125	3.4297
43.9224	3.7594000000000003
43.968900000000005	4.6705000000000005
43.9872	4.7107
44.1839	4.515000000000001
44.248400000000004	3.7143
44.2586	1.1563
44.2963	0.9452
44.3879	4.6002
44.458000000000006	2.1349
44.5375	4.0496
44.5906	4.1387
44.7703	1.7116
44.783300000000004	1.199
44.785900000000005	5.056900000000001
44.8753	4.148000000000001
44.8958	1.9780000000000002
44.9236	2.2818
44.9731	2.2699000000000003
45.069700000000005	1.5115
45.215900000000005	1.5576
45.2961	1.854
45.3679	1.4832
45.391600000000004	4.7249
45.475	4.5716
45.6191	2.1775
45.6437	1.6480000000000001
45.7167	5.9412
45.7335	2.3607
45.8504	1.4756
45.996900000000004	1.5065000000000002
46.1682	4.854
46.2143	1.6055000000000001
46.4534	2.5254000000000003
46.5458	2.7591
46.9311	4.9484
46.9666	2.4741
46.9825	1.7962
47.0467	0.6136
47.238	1.6669
47.2706	1.8137
47.298	1.7793
47.3528	1.9334
47.4941	2.0371
47.5737	0.8402000000000001
47.695	2.3693
47.7021	3.8337000000000003
47.7579	0.9765
47.8104	2.2613000000000003
47.8207	0.781
47.894400000000005	1.8663
48.1405	1.1941000000000002
48.1682	2.4304
48.1725	1.9717
48.2565	1.5014
48.260000000000005	1.9172
48.8125	2.1747
48.860800000000005	1.6844000000000001
49.0477	1.7495
49.633500000000005	1.9695
49.6389	0.9655
49.7029	1.6009
49.9549	2.6350000000000002
50.2896	1.2499
50.3126	2.0613
50.4007	1.1561000000000001
50.6158	1.8912
50.8324	0.5959
50.8637	2.5085
50.9863	2.2368
51.0268	1.9083
51.3536	2.4382
51.7028	5.6455
52.2487	0.8565
52.9491	2.1808
53.1677	1.3756000000000002
53.9707	1.6214000000000002
54.5011	3.8518000000000003
56.3048	4.314900000000001
56.897200000000005	1.345
57.115	1.512
58.8836	3.0192
59.3305	0.6063000000000001
61.838	1.9541000000000002
62.2364	2.967
66.665	2.5017
71.04440000000001	2.3364000000000003
78.0947	3.3901000000000003
87.20580000000001	1.9912
120.78450000000001	3.6204

==> Data/T7m.dat <==
22.773300000000003	1.1884000000000001
24.6823	0.6361
25.2115	1.5636
25.3244	0.4894
25.392400000000002	1.1792
25.5288	2.1711
25.7037	0.8125
25.971300000000003	1.3735000000000002
26.122400000000003	1.6074000000000002
26.2569	1.5822
26.261400000000002	0.8957
26.4551	2.6612
26.604400000000002	0.6994
26.6494	1.4269
26.707700000000003	2.0037000000000003
26.721700000000002	0.5582
26.747	1.81
26.8125	0.922
27.247300000000003	1.2906
27.308400000000002	1.4042000000000001
27.3248	0.5506
27.5926	1.4392
27.6292	2.1454
27.7496	1.0776000000000001
27.884700000000002	0.1965
27.886400000000002	1.472
28.137600000000003	0.5734
28.186300000000003	1.2425000000000002
28.2586	0.8139000000000001
28.2723	0.4011
28.3004	2.1477
28.319100000000002	2.694
28.328200000000002	0.6301
28.457700000000003	0.33890000000000003
28.589100000000002	1.1624
28.7787	1.1569
28.831200000000003	1.542
28.837100000000003	1.3943
28.844800000000003	0.5504
28.908900000000003	3.6888
29.046000000000003	0.9556
29.17	0.7454000000000001
29.248700000000003	0.9087000000000001
29.3243	3.0979
29.427200000000003	0.2227
29.439	1.1209
29.479400000000002	1.0330000000000001
29.6078	1.9983000000000002
29.608900000000002	0.796
29.7486	2.2162
29.9463	0.7805000000000001
29.9781	1.147
30.000700000000002	1.2934
30.021500000000003	1.0747
30.0648	1.0903
30.233400000000003	3.2616
30.2423	0.6890000000000001
30.3577	1.6804000000000001
30.4417	2.7698
30.4934	0.1165
30.5956	0.6876
30.6691	0.5923
30.7295	1.0481
30.7376	2.2903000000000002
30.7851	1.7825000000000002
30.8352	2.1112
30.852600000000002	2.2823
30.906200000000002	1.0768
30.913400000000003	1.2017
31.0271	1.7878
31.0487	1.9184
31.0654	2.3184
31.1661	0.7404000000000001
31.168300000000002	1.6911
31.218400000000003	1.8249000000000002
31.2224	0.3507
31.2447	1.4718
31.258100000000002	2.4779
31.2953	0.6417
31.3712	3.0170000000000003
31.374000000000002	1.9060000000000001
31.4323	2.0017
31.4723	0.8076
31.534100000000002	1.5613000000000001
31.5745	1.3381
31.6129	1.891
31.643900000000002	3.2647
31.660700000000002	2.0946000000000002
31.6752	1.6051
31.7723	0.9102
31.823	1.2585
31.8262	0.6805
31.837100000000003	2.5788
31.8384	0.8460000000000001
31.878800000000002	0.8601000000000001
32.080200000000005	1.6195000000000002
32.1188	1.3111000000000002
32.173500000000004	1.3920000000000001
32.2583	1.5555
32.2699	0.5967
32.4485	0.8213
32.516600000000004	1.3073000000000001
32.5231	1.2037
32.5439	1.3824
32.5687	1.7404000000000002
32.6007	0.43170000000000003
32.6007	1.2047
32.6148	1.0530000000000002
32.6587	0.9997
32.6687	1.6599000000000002
32.6836	1.6420000000000001
32.7849	1.2858
32.864000000000004	0.3985
32.8757	0.5925
32.969500000000004	0.4479
33.0304	1.8489
33.0728	0.7265
33.1072	0.679
33.1148	2.0082
33.162800000000004	0.614
33.176	0.7061000000000001
33.2479	1.4298
33.4448	1.8642
33.518100000000004	1.1638
33.5193	0.8739
33.5634	1.4358
33.5934	1.6212
33.6101	0.9704
33.762	1.0764
33.8525	2.0534
33.8742	1.4715
33.973800000000004	2.3421000000000003
33.9774	1.1441000000000001
34.0246	1.4093
34.1768	0.4077
34.190400000000004	1.153
34.214400000000005	1.9314
34.2203	1.1656
34.223	1.9293
34.2779	0.8821
34.3771	0.6995
34.4138	0.8175
34.421600000000005	0.7485
34.4232	0.8336
34.4309	1.4909000000000001
34.4881	0.9284
34.6042	1.8818000000000001
34.6616	1.5079
34.752500000000005	2.3136
34.7639	2.7246
34.812000000000005	0.4399
34.8263	2.0763000000000003
34.899	0.7898000000000001
34.9018	0.8177000000000001
34.9296	1.1983000000000001
34.9498	0.6845
34.9683	1.8319
34.9925	1.4257
35.0339	1.1442
35.1109	1.8546
35.129400000000004	0.8428
35.2143	0.2975
35.2289	1.6246
35.268100000000004	1.7359
35.2716	1.012
35.383900000000004	0.6363
35.4144	1.6516000000000002
35.5128	0.2967
35.566500000000005	0.8481000000000001
35.6602	0.7802
35.674800000000005	1.2252
35.9399	0.36260000000000003
35.981500000000004	3.8856
36.0304	1.2081
36.0478	1.0539
36.1727	0.6089
36.1831	1.8794000000000002
36.3053	1.7292
36.351800000000004	1.4856
36.3618	2.3991000000000002
36.3748	1.6074000000000002
36.5524	1.7952000000000001
36.618700000000004	0.5483
36.6661	1.363
36.6826	1.3671
36.7074	2.5491
36.740500000000004	1.9114
36.7464	1.4256
36.8311	0.2202
36.886500000000005	0.9602
36.889500000000005	0.8569
37.0444	2.9040000000000004
37.1681	2.2097
37.1958	2.3684000000000003
37.196600000000004	1.844
37.3203	2.089
37.406600000000005	2.1658
37.440000000000005	2.2977000000000003
37.4636	2.2302
37.5116	3.1976
37.6024	1.2041
37.6181	2.1686
37.712700000000005	2.0093
37.779900000000005	0.35350000000000004
37.8174	2.1575
37.874300000000005	0.8956000000000001
37.9606	2.0138000000000003
37.963300000000004	2.8332
38.0642	0.6039
38.1101	1.6794
38.1184	2.8198000000000003
38.161300000000004	1.2727000000000002
38.1756	2.3517
38.2164	1.6657000000000002
38.2734	3.2789
38.287	3.4281
38.356700000000004	1.2890000000000001
38.3955	0.6306
38.452000000000005	2.4362
38.5266	0.7807000000000001
38.5352	4.3832
38.6233	1.1135000000000002
38.7106	2.919
38.7186	2.3886000000000003
38.8939	1.6364
38.932300000000005	0.7322000000000001
38.9486	1.6998
38.9536	1.377
38.9973	1.0079
39.016400000000004	0.7071000000000001
39.04	2.4567
39.164	0.7597
39.2077	1.7851000000000001
39.3132	1.7224000000000002
39.319500000000005	1.3669
39.3482	1.1371
39.4067	2.4367
39.4369	2.1575
39.604800000000004	2.069
39.7879	1.7445000000000002
39.829	1.3346
39.845800000000004	1.504
39.8706	1.7265000000000001
39.9262	2.6665
39.9294	1.4745000000000001
39.9346	0.9594
40.083600000000004	1.6545
40.2018	1.7432
40.2932	1.2063000000000001
40.3251	1.7162000000000002
40.3611	2.0187
40.3907	3.2832000000000003
40.423500000000004	1.5525
40.4835	3.6584000000000003
40.5071	2.1397
40.6072	1.7444000000000002
40.661500000000004	2.8979
40.7642	3.3745000000000003
40.8123	1.5872000000000002
40.856300000000005	3.7497000000000003
40.897200000000005	2.2018
40.9665	1.8461
41.0872	3.8151
41.289500000000004	0.6782
41.2962	1.6640000000000001
41.34	2.8335000000000004
41.3494	1.2458
41.4319	2.7382
41.4379	1.6338000000000001
41.5294	1.6826
41.6124	2.0976
41.6665	1.9909000000000001
41.807900000000004	3.3973
41.8571	1.3222
42.1256	3.9064
42.1807	2.2912
42.2584	1.2238
42.2594	4.3984000000000005
42.403600000000004	2.091
42.4284	2.4028
42.5402	3.8296
42.6259	1.6768
42.671400000000006	3.2971000000000004
42.8236	0.8887
42.8286	2.5777
42.8331	3.2502
42.8769	1.5808
42.8844	2.8920000000000003
42.9757	2.451
42.9891	2.216
43.1209	1.4775
43.1774	1.2841
43.3453	2.5858000000000003
43.353	2.165
43.3853	1.3614000000000002
43.486200000000004	1.4299000000000002
43.534	5.3903
43.673	2.4572000000000003
43.799800000000005	2.2381
43.8161	3.3903000000000003
43.8311	2.6061
44.0041	2.3181000000000003
44.0705	3.6475
44.0978	2.7150000000000003
44.1419	4.7729
44.145500000000006	2.0708
44.2076	1.8049000000000002
44.2177	2.5498000000000003
44.3102	1.3605
44.310300000000005	2.3271
44.3393	4.1588
44.4495	2.6749
44.641600000000004	2.7197
44.6777	2.9103000000000003
44.6916	2.6359
44.716100000000004	3.0288
44.7451	2.3676
44.7961	2.2844
44.911	1.9509
44.9371	1.4615
45.0112	2.6575
45.0737	1.8508
45.1353	2.1753
45.1387	2.1527000000000003
45.232400000000005	4.6167
45.286	1.9020000000000001
45.3171	2.9812000000000003
45.643	2.6143
45.9027	3.1897
46.0283	5.311100000000001
46.055800000000005	2.5118
46.1362	3.9282000000000004
46.150600000000004	3.2516000000000003
46.299800000000005	3.0737
46.487700000000004	2.6016
46.5036	2.9816000000000003
46.5905	1.5749
46.7016	1.7109
46.7355	1.9284000000000001
46.7489	3.4773
46.8395	0.9379000000000001
46.9423	2.1481
46.9998	2.6275
47.0696	2.3156000000000003
47.1287	2.0213
47.157000000000004	3.1564
47.3176	1.6761000000000001
47.620400000000004	1.3917000000000002
47.8676	4.234
47.9226	1.3704
47.9346	3.3596000000000004
47.9897	2.5739
48.0733	4.8604
48.2961	2.3605
48.4478	3.8038000000000003
48.4667	3.7339
49.014300000000006	3.5591000000000004
49.1387	2.7969
49.22	2.3876
49.3014	2.6811000000000003
49.4052	4.0251
49.5431	3.6178000000000003
49.6618	1.5578
49.8524	4.2879000000000005
49.906200000000005	2.7398000000000002
49.9546	3.4609
50.0751	1.4696
50.204800000000006	3.754
50.621500000000005	4.8378000000000005
50.860400000000006	2.1908000000000003
50.9619	2.1
51.0779	3.334
51.3294	3.5491
51.365700000000004	3.4923
51.4989	1.9235
51.915800000000004	4.0689
52.1839	2.406
52.2533	3.0556
52.337500000000006	3.3442000000000003
52.4121	4.9164
52.5336	3.5758
52.6454	3.2094
52.9347	2.9328000000000003
53.064800000000005	2.9151000000000002
53.479800000000004	2.4635000000000002
53.804500000000004	3.7387
54.069100000000006	1.5086000000000002
54.456700000000005	3.0565
54.9131	1.9961
56.0046	3.4894000000000003
56.133700000000005	3.9694000000000003
57.3915	2.5159000000000002
57.8943	2.6191
127.3429	4.569500000000001
203.3737	6.8407

==> Data/T7p.dat <==
30.7691	0.5287000000000001
32.2669	2.2588
33.5435	1.0091
34.481	0.9578000000000001
34.591300000000004	2.4612000000000003
35.2699	2.0269
35.4138	1.592
35.5976	3.1883000000000004
36.3722	1.762
36.4901	0.29200000000000004
36.7457	1.9101000000000001
36.7594	1.991
36.9673	1.4118000000000002
37.0412	1.9454
37.0595	3.1987
37.1959	1.2092
37.226400000000005	2.9651
37.475500000000004	1.7745000000000002
37.5143	0.9134
37.5405	4.1571
37.768100000000004	0.8958
38.1582	0.3784
38.1651	0.8904000000000001
38.571400000000004	1.3805
38.7789	2.5742000000000003
38.8395	2.0333
38.9395	0.6793
38.9881	0.6898000000000001
39.004000000000005	1.9693
39.1555	1.5965
39.3051	1.0971
39.3346	2.4447
39.3662	1.3461
39.394	1.1828
39.397400000000005	0.8241
39.43	2.8073
39.4801	2.6334
39.6667	1.1994
39.734300000000005	1.756
39.7857	3.6093
39.8446	0.5322
39.8876	0.6378
39.9891	0.5446
40.040400000000005	1.7594
40.1099	3.4450000000000003
40.124900000000004	1.1127
40.1753	1.1132
40.213	1.1792
40.2194	1.724
40.3393	1.4684000000000001
40.687200000000004	1.0817
40.7355	1.7534
40.760000000000005	2.3775
40.8878	1.8791
40.950700000000005	2.6972
40.9548	2.8200000000000003
40.962700000000005	1.2065000000000001
41.0953	1.0661
41.241600000000005	1.1313
41.304700000000004	1.1218000000000001
41.356700000000004	0.7316
41.4553	0.9136000000000001
41.4675	1.2454
41.5156	1.3117
41.604	0.48610000000000003
41.769600000000004	1.1825
41.799	0.8817
41.8569	3.1195
41.920300000000005	0.5895
42.0527	2.3616
42.073100000000004	1.5468000000000002
42.1039	0.7168
42.161300000000004	0.3764
42.2044	1.5774000000000001
42.205600000000004	0.5322
42.208400000000005	2.0084
42.295300000000005	3.307
42.3245	1.8513000000000002
42.3283	0.2691
42.5018	2.7305
42.5195	1.5205
42.527100000000004	1.2027
42.6041	1.4522000000000002
42.6343	0.5773
42.7395	0.5177
42.8098	3.7007000000000003
42.8722	1.8448
42.926700000000004	1.5586
43.0066	1.5658
43.0626	2.726
43.072900000000004	2.2366
43.2181	0.8553000000000001
43.301300000000005	2.1537
43.3243	0.4983
43.467	2.3411
43.4853	2.363
43.4884	2.3959
43.5869	2.1203000000000003
43.650400000000005	0.264
43.682900000000004	2.7803
43.6926	0.3859
43.7151	1.0359
43.743900000000004	1.0017
43.7881	0.6089
43.872	0.9093
43.9499	1.7233
44.043800000000005	5.6812000000000005
44.073800000000006	3.2021
44.1417	1.2989000000000002
44.172900000000006	1.0072
44.2459	0.9972000000000001
44.277100000000004	0.9439000000000001
44.4395	0.6889000000000001
44.447900000000004	0.5740000000000001
44.566	0.7671
44.608000000000004	1.9093
44.645500000000006	0.6896
44.764500000000005	0.6484
44.7676	1.3496000000000001
44.7992	1.451
44.961000000000006	0.38280000000000003
45.0018	1.3296000000000001
45.0842	1.3848
45.1756	2.6288
45.1819	2.1571000000000002
45.1926	1.3299
45.2622	1.1728
45.4915	1.3324
45.512	2.1075
45.596900000000005	0.44580000000000003
45.827400000000004	1.2699
45.846900000000005	1.0278
45.887	1.8473000000000002
45.949200000000005	0.8807
46.013000000000005	2.9383000000000004
46.0388	0.2929
46.065400000000004	3.3245
46.446200000000005	0.6403
46.487300000000005	3.3421000000000003
46.509800000000006	2.5051
46.6603	2.5626
46.711000000000006	1.6849
46.731	0.9576
46.780300000000004	2.4656000000000002
46.8192	1.0938
46.910000000000004	0.9895
46.994	1.0636
47.1145	1.3309
47.405100000000004	1.8139
47.421600000000005	1.5626
47.4319	1.5169000000000001
47.4752	3.6225
47.502500000000005	1.5882
47.535700000000006	0.6372
47.596900000000005	2.6079000000000003
47.597	0.755
47.5974	0.7345
47.6022	0.7712
47.6535	2.5611
47.6955	1.2807000000000002
47.737300000000005	1.5482
47.7571	1.2582
47.9328	0.8163
47.9352	1.0188000000000001
48.062000000000005	0.7767000000000001
48.5995	2.4108
48.6586	4.3881000000000006
48.689600000000006	2.2305
48.7443	1.6497000000000002
48.7627	1.7615
48.8692	0.7854
48.889	2.8338
49.0018	2.8184
49.085300000000004	1.9346
49.135600000000004	1.0586
49.217800000000004	2.4622
49.279500000000006	0.49350000000000005
49.3108	0.7957000000000001
49.404500000000006	1.5799
49.4773	1.9389
49.5386	1.2483
49.5797	2.3040000000000003
49.878	2.6737
49.9608	1.9903000000000002
49.9968	3.0949
50.0831	0.4872
50.134	3.6254
50.1362	1.3285
50.312000000000005	2.3734
50.4087	2.5097
50.438100000000006	2.2426
50.4504	0.44430000000000003
50.5629	0.4621
50.599900000000005	1.2319
50.6882	2.5436
50.717200000000005	1.0107000000000002
50.762	2.8422
50.7864	1.0649
50.811	0.3698
50.923700000000004	2.661
50.9516	4.33
51.0445	0.6646000000000001
51.1811	2.738
51.284	1.2848000000000002
51.3513	3.2689000000000004
51.5537	0.5675
51.6479	3.748
51.7943	3.5034
51.816900000000004	0.6006
51.9337	1.0577
51.964400000000005	0.6265000000000001
52.004000000000005	1.7032
52.0826	0.28390000000000004
52.1096	1.3492
52.1734	2.9529
52.2487	1.8619
52.354	0.7155
52.400000000000006	2.7077
52.599700000000006	1.855
52.7006	3.0482
52.8369	0.8043
52.8799	1.2876
52.937400000000004	1.6242
52.9692	1.9678
52.971500000000006	2.7824
53.0339	2.3261000000000003
53.1659	0.4228
53.2464	2.4264
53.5381	3.7630000000000003
53.588	3.5408000000000004
53.607200000000006	2.6969000000000003
53.6109	0.8360000000000001
53.6755	0.2079
53.9716	1.9274
54.032700000000006	1.4569
54.1717	3.0705
54.3645	4.6437
54.543800000000005	1.9937
54.6726	1.6303
54.7837	2.1045000000000003
54.933	2.4033
55.0418	1.9888000000000001
55.136900000000004	3.2807
55.171600000000005	2.5924
55.389900000000004	2.2326
55.395300000000006	1.9257000000000002
55.433600000000006	3.6612
55.6182	0.7289
55.7304	2.4257
55.8354	3.1165000000000003
56.0429	2.2041
56.0662	3.0583
56.2389	1.7805000000000002
56.637100000000004	3.5588
56.734	2.3183000000000002
56.774800000000006	2.6285000000000003
56.8145	3.0623
57.343500000000006	3.3072000000000004
57.4172	3.8505000000000003
57.656400000000005	3.2959
57.947500000000005	2.5247
58.0069	2.7138
58.051100000000005	2.3659
58.2423	1.8054000000000001
58.4114	2.1937
58.466	5.381
58.6497	3.4781
58.6769	6.104900000000001
58.7963	2.7447
58.9018	1.9105
59.3798	3.5755000000000003
59.4864	2.7799
59.5178	7.639200000000001
59.5338	3.5
59.538900000000005	3.9562000000000004
59.677800000000005	4.9571000000000005
59.699000000000005	3.1908000000000003
60.283	3.5911
60.2851	3.7836000000000003
60.286500000000004	2.7590000000000003
60.391200000000005	3.9414000000000002
61.154500000000006	2.9938000000000002
61.5538	5.1498
61.667300000000004	1.856
61.696000000000005	3.1189
61.721700000000006	3.746
61.8143	5.9198
62.017100000000006	10.8541
62.2742	3.0140000000000002
62.357000000000006	4.3306000000000004
62.3883	1.8901000000000001
62.905	2.6138000000000003
62.962700000000005	4.1953000000000005
63.27	2.8406000000000002
63.4442	2.2431
63.8213	4.5332
63.972100000000005	3.9884000000000004
64.0236	3.6657
64.1748	4.2908
64.21340000000001	2.8826
64.31920000000001	4.1708
64.4152	3.8065
64.4736	2.2849
64.50500000000001	3.4455
64.74210000000001	3.0629
65.12700000000001	3.079
65.1279	2.8098
65.171	3.1423
65.2973	2.611
65.3062	5.1184
65.358	2.5209
65.3626	2.7939000000000003
65.4578	3.0498000000000003
65.5098	1.7069
65.89880000000001	5.617100000000001
65.9465	1.7418
65.9648	3.1042
66.01950000000001	2.4668
66.5351	4.448300000000001
66.5399	2.8105
67.0624	3.3471
67.9829	4.1311
68.06580000000001	4.4812
68.41640000000001	3.5787
68.4325	3.7141
68.84270000000001	4.8971
69.1473	4.5707
69.3408	7.7239
69.8173	2.8067
69.8852	2.2734
70.0006	5.8369
70.19630000000001	4.3185
70.7752	2.3383000000000003
70.80590000000001	4.2837000000000005
71.0881	2.1397
71.6517	3.2920000000000003
71.6699	3.382
71.7613	3.637
72.1733	2.4890000000000003
72.1971	4.6162
72.5276	3.1036
72.70870000000001	3.0678
73.36410000000001	4.0114
74.86540000000001	2.6648
75.24640000000001	2.4642
75.9333	3.6705
76.2145	2.3741000000000003
77.3272	5.3254
78.54140000000001	3.3505000000000003
102.6102	10.6183

==> Data/T8m.dat <==
49.6642	0.7250000000000001
49.751000000000005	2.7752000000000003
50.1087	1.6881000000000002
51.572500000000005	1.9815
52.6184	2.4817
52.6469	0.8831
53.2357	1.0337
55.011700000000005	1.5894000000000001
57.184400000000004	1.5338
57.324400000000004	2.5047
58.3121	1.7529000000000001
59.5	2.8773
59.6186	2.6609000000000003
59.6229	1.2035
59.9324	1.3299
60.979800000000004	3.4196
60.984	2.2851
61.362500000000004	2.5980000000000003
61.4703	2.0618000000000003
62.026300000000006	1.9023
62.290600000000005	5.8112
63.2563	2.2899000000000003
67.6519	2.621
68.6125	3.5285
68.8395	1.2429000000000001
69.7363	3.7596000000000003
70.1581	2.8294
85.673	1.9973

==> Data/T8p.dat <==
58.3033	1.1769
62.4483	0.8410000000000001
68.53410000000001	2.8478000000000003
69.49980000000001	1.943
71.24260000000001	2.3329
72.2039	1.9954
72.9868	3.4253
74.8785	3.5041
75.8043	3.2595
76.6832	1.3152000000000001
79.29180000000001	2.3736
79.9419	2.5526
81.74560000000001	3.5879000000000003
82.3168	4.53
84.3031	5.1772
90.2073	3.785
91.77940000000001	2.3928000000000003
95.21910000000001	5.5411
97.8288	4.8167
105.91460000000001	2.2542
112.7377	2.7667
137.7347	5.3519000000000005
149.8706	12.3461
